Approximation Schemes for Many-Objective Query Optimization

The goal of multi-objective query optimization (MOQO) is to find query plans that realize a good compromise between conflicting objectives such as minimizing execution time and minimizing monetary fees in a Cloud scenario. A previously proposed exhaustive MOQO algorithm needs hours to optimize even simple TPC-H queries. This is why we propose several approximation schemes for MOQO that generate guaranteed near-optimal plans in seconds where exhaustive optimization takes hours. We integrated all MOQO algorithms into the Postgres optimizer and present experimental results for TPC-H queries; we extended the Postgres cost model and optimize for up to nine conflicting objectives in our experiments. The proposed algorithms are based on a formal analysis of typical cost functions that occur in the context of MOQO. We identify properties that hold for a broad range of objectives and can be exploited for the design of future MOQO algorithms.

==> benchmark/results/1Obj_W_10/cost.txt <==
1 1 1 75.2105214692169 75.2105214692169 75.2105214692169 74.9999951812884
2 4 1 72.0776636761616 66.7667162181542 65.3734591113098 64.9999972935567
3 6 1 70.2105185714663 70.2105185714663 70.2105185714663 69.9999922858109
4 22 1 79.6040455438584 71.4572866695033 71.4572866695033 69.9999977485549
5 12 2 46.0455954233999 45.7929751187745 45.0501878756183 44.9999989321577
6 13 2 76.5480023779125 80.2154652463511 76.5480023779125 74.9999941577802
7 14 2 52.8775346990498 52.5749310866282 50.3545445355675 49.999997541723
8 15 2 89.3103442466468 85.8899340903976 85.8899340903976 84.9999890025757
9 16 2 75.210897838573 75.210897838573 75.210897838573 74.9999938977456
10 17 2 67.0875912516937 65.4210448472459 65.4210448472459 64.9999923399116
11 19 2 62.3485001388716 60.8352920163952 60.8352920163952 59.9999950248363
12 20 2 65.0000000343243 65.0000000515398 65.0000001076945 65
13 3 3 42.4266863653549 41.9319858639663 39.9999967570843 39.9999967570843
14 11 3 45.914916822631 45.914916822631 45.1744921090471 44.9999965566173
15 18 3 36.9183888577999 35.3143065822358 35.3759639491636 34.999998970273
16 10 4 47.6789805744794 45.6162819204316 45.5037280878695 44.9999966951461
17 21 4 50.8951196641821 51.1237542175979 50.132708643454 49.9999973188949
18 2 5 46.7265934991931 45.9507962171089 45.6221157553018 44.9999976437047
19 5 6 40.8856985318961 41.079890672564 40.1673602358954 39.9999999999979
20 7 6 55.629300523335 55.6637842350882 55.3231455093179 54.9999989481516
21 9 6 51.617081168684 50.9133822565241 50.0363601898164 49.9999999999963
22 8 8 51.3509593131535 50.7349510741299 50.1973139165973 49.9999987714933


==> benchmark/results/1Obj_W_10/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/1Obj_W_10/memory.txt <==
1 1 1 320 35 35 35
2 4 1 140 109 110 110
3 6 1 33 33 33 33
4 22 1 116 116 117 120
5 12 2 138 111 111 114
6 13 2 149 97 97 102
7 14 2 83 84 84 89
8 15 2 135 116 116 128
9 16 2 156 147 148 149
10 17 2 109 99 99 106
11 19 2 171 162 163 174
12 20 2 257 257 257 282
13 3 3 397 205 206 209
14 11 3 313 304 307 310
15 18 3 357 352 361 392
16 10 4 390 286 296 323
17 21 4 835 836 857 925
18 2 5 1473 740 750 771
19 5 6 1351 1361 1424 1661
20 7 6 1024 1033 1094 1258
21 9 6 1217 1223 1270 1467
22 8 8 1053 1075 1122 1523


==> benchmark/results/1Obj_W_10/memoryOpt.txt <==
1 106.275 1
5 933.225 1
3 254.375 1
1 117.0875 1
6 1449.2875 1
1 33.25 1
6 1102.3125 1
8 1192.9875 1
6 1294.375 1
4 323.8 1
3 308.6375 1
2 118.3875 1
2 111.2 1
2 84.9375 1
2 123.8875 1
2 150.225 1
2 102.95 1
3 365.625 1
2 167.175 1
2 263.125 1
4 863.0875 1
1 117.05 1


==> benchmark/results/1Obj_W_10/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/1Obj_W_10/paths.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/1Obj_W_10/pathsOpt.txt <==
1 1 1
5 1 1
3 1 1
1 1 1
6 1 1
1 1 1
6 1 1
8 1 1
6 1 1
4 1 1
3 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
3 1 1
2 1 1
2 1 1
4 1 1
1 1 1


==> benchmark/results/1Obj_W_10/peakMemoryOpt.txt <==
1 184074.2625 1
5 891050.85 1
3 1029242.275 1
1 442190.2 1
6 1573337.0875 1
1 225474.5125 1
6 1052323.8125 1
8 421433.0625 1
6 628439.9625 1
4 1168528.3 1
3 1149203.0375 1
2 506590.375 1
2 280131.6625 1
2 418229.35 1
2 273757.15 1
2 523102.8125 1
2 201094.2625 1
3 1212941.5625 1
2 1134842.5625 1
2 690889.125 1
4 453494.2625 1
1 386671.1875 1


==> benchmark/results/1Obj_W_10/time.txt <==
1 1 1 1 1 1 1
2 4 1 1 1.5 1 1
3 6 1 1 1 1 1
4 22 1 1 1.5 1 1.5
5 12 2 1 1 1 2
6 13 2 1.5 1.5 1 1
7 14 2 1 1.5 1 1.5
8 15 2 1.5 1.5 2.5 1.5
9 16 2 1 1.5 1.5 1.5
10 17 2 1.5 1 1 1
11 19 2 1 1 1.5 1.5
12 20 2 2 1.5 1.5 4
13 3 3 1 1.5 1.5 2
14 11 3 4 2.5 2.5 2.5
15 18 3 3.5 4 3.5 5.5
16 10 4 2.5 3 3 1.5
17 21 4 12 13 13.5 13.5
18 2 5 11.5 8 9 8.5
19 5 6 33.5 34.5 34.5 39.5
20 7 6 20 22 22.5 27
21 9 6 34 34.5 35.5 44.5
22 8 8 23 24 25.5 39


==> benchmark/results/1Obj_W_10/timeOpt.txt <==
1 1 1
5 9.25 1
3 1.5 1
1 1.125 1
6 35.5 1
1 1 1
6 22.875 1
8 27.875 1
6 37.125 1
4 2.5 1
3 2.875 1
2 1.25 1
2 1.25 1
2 1.25 1
2 1.75 1
2 1.375 1
2 1.125 1
3 4.125 1
2 1.25 1
2 2.25 1
4 13 1
1 1.25 1


==> benchmark/results/1Obj_W_10/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/1Obj_W_14/cost.txt <==
1 1 1 74.9999951812884 74.9999951812884 74.9999951812884 74.9999951812884
2 4 1 72.0776636761616 66.7667162181542 65.3734591113098 64.9999972935567
3 6 1 69.9999922858109 69.9999922858109 69.9999922858109 69.9999922858109
4 22 1 79.3935192569767 71.2467603826216 71.2467603826216 69.9999977485549
5 12 2 46.0455954233999 45.7929751187745 45.0501878756183 44.9999989321577
6 13 2 76.1269498917755 79.7944127602141 76.1269498917755 74.9999941577802
7 14 2 52.6670084867664 52.3644048743448 50.1440183232841 49.999997541723
8 15 2 88.6787655990647 85.2583554428155 85.2583554428155 84.9999890025757
9 16 2 75.210897838573 75.210897838573 75.210897838573 74.9999938977456
10 17 2 66.6665387443594 64.9999923399116 64.9999923399116 64.9999923399116
11 19 2 61.7169213470993 60.2037132246228 60.2037132246228 59.9999950248363
12 20 2 65.0000000343243 65.0000000515398 65.0000001076945 65
13 3 3 42.4266863653549 41.9319858639663 39.9999967570843 39.9999967570843
14 11 3 45.914916822631 45.914916822631 45.1744921090471 44.9999965566173
15 18 3 36.9183888577999 35.3143065822358 35.3759639491636 34.999998970273
16 10 4 47.6789805744794 45.6162819204316 45.5037280878695 44.9999966951461
17 21 4 50.8951196641804 51.123754217596 50.1327086434522 49.9999973188949
18 2 5 46.7265934991931 45.9507962171089 45.6221157553018 44.9999976437047
19 5 6 40.8856985318961 41.079890672564 40.1673602358954 39.9999999999979
20 7 6 55.629300523335 55.6637842350882 55.3231455093179 54.9999989481516
21 9 6 51.617081168684 50.9133822565241 50.0363601898164 49.9999999999963
22 8 8 51.3509593131535 50.7349510741299 50.1973139165973 49.9999987714933


==> benchmark/results/1Obj_W_14/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/1Obj_W_14/memory.txt <==
1 1 1 320 35 35 35
2 4 1 140 109 110 110
3 6 1 33 33 33 33
4 22 1 118 118 119 120
5 12 2 139 111 111 114
6 13 2 152 101 101 102
7 14 2 87 87 87 89
8 15 2 141 123 123 127
9 16 2 156 147 148 149
10 17 2 116 105 105 105
11 19 2 180 171 173 173
12 20 2 257 257 257 282
13 3 3 397 205 206 209
14 11 3 313 304 307 310
15 18 3 357 353 362 392
16 10 4 390 286 296 323
17 21 4 835 836 857 923
18 2 5 1473 740 750 771
19 5 6 1351 1361 1424 1652
20 7 6 1025 1033 1094 1259
21 9 6 1217 1223 1270 1464
22 8 8 1053 1075 1122 1525


==> benchmark/results/1Obj_W_14/memoryOpt.txt <==
1 35.05 1
5 770.7 1
3 208.9 1
1 109.9 1
6 1652.45 1
1 33.25 1
6 1259.35 1
8 1524.7 1
6 1464 1
4 322.85 1
3 309.6 1
2 113.7 1
2 101.95 1
2 88.9 1
2 127.3 1
2 148.8 1
2 105.1 1
3 391.7 1
2 173.3 1
2 281.55 1
4 923.4 1
1 119.55 1


==> benchmark/results/1Obj_W_14/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/1Obj_W_14/paths.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/1Obj_W_14/pathsOpt.txt <==
1 1 1
5 1 1
3 1 1
1 1 1
6 1 1
1 1 1
6 1 1
8 1 1
6 1 1
4 1 1
3 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
3 1 1
2 1 1
2 1 1
4 1 1
1 1 1


==> benchmark/results/1Obj_W_14/peakMemoryOpt.txt <==
1 192408.5 1
5 963995.1 1
3 743010.25 1
1 357323.8 1
6 1318233.85 1
1 192674.3 1
6 832411.05 1
8 335070.9 1
6 466765.85 1
4 909304.8 1
3 990867.15 1
2 412395 1
2 192446.3 1
2 357293.65 1
2 220316.6 1
2 440153.9 1
2 165058.45 1
3 1014416.8 1
2 963183.3 1
2 601085.8 1
4 393925.1 1
1 330499.05 1


==> benchmark/results/1Obj_W_14/time.txt <==
1 1 1 1 1 1 1
2 4 1 1.5 1.5 2 1
3 6 1 1 1 1 1
4 22 1 1 1.5 1 1.5
5 12 2 1.5 1 2 1
6 13 2 1 1.5 1 1.5
7 14 2 1.5 1 1.5 1.5
8 15 2 1 2 1.5 1
9 16 2 1.5 1 1.5 1.5
10 17 2 1.5 1 1 1.5
11 19 2 1 2 1 1.5
12 20 2 3.5 1.5 3 3
13 3 3 2 1.5 2.5 1.5
14 11 3 2.5 1.5 2 2.5
15 18 3 5 4.5 5 4.5
16 10 4 5 2.5 4.5 3.5
17 21 4 16 15 14.5 16.5
18 2 5 12.5 8 8.5 10
19 5 6 37 37 39 47.5
20 7 6 22 24.5 26.5 30
21 9 6 38.5 41.5 41.5 50
22 8 8 27 27 31 40.5


==> benchmark/results/1Obj_W_14/timeOpt.txt <==
1 1 1
5 10 1
3 1.5 1
1 1 1
6 47.5 1
1 1 1
6 30 1
8 40.5 1
6 50 1
4 3.5 1
3 2.5 1
2 1 1
2 1.5 1
2 1.5 1
2 1 1
2 1.5 1
2 1.5 1
3 4.5 1
2 1.5 1
2 3 1
4 16.5 1
1 1.5 1


==> benchmark/results/1Obj_W_14/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_B3_15/cost.txt <==
1 1 1 99.9999982556458 99.9999982556458 99.9999982556458 99.9999982556458
2 4 1 114.678737352353 107.369636413431 95.1869447182261 94.9999990644783
3 6 1 99.99999897776 99.99999897776 99.99999897776 99.99999897776
4 22 1 117.457662583682 107.457662583564 105.21787586314 102.133788473274
5 12 2 88.2352504776522 87.1345374724759 85.8599668544333 88.2524341569519
6 13 2 104.184993930398 102.458016669768 102.458016669768 119.358783354151
7 14 2 101.017053367759 101.100861263709 100.754088979608 101.93249643356
8 15 2 100.575770175239 101.247327392734 100.580201541667 112.782444436591
9 16 2 113.767631577266 108.407352983648 104.210151554316 109.392160937539
10 17 2 117.276807712362 122.236810461736 117.276807712362 112.49077149115
11 19 2 101.802250323351 101.802250323351 100.731879653553 102.367146125111
12 20 2 120.568102846088 120.568102840233 113.327562168507 99.9999992158094
13 3 3 105.994436394748 108.707518335963 105.621287139258 99.9999986663495
14 11 3 110.678083527369 110.676521774865 110.497058043405 103.359471340329
15 18 3 102.240008425076 100.331344416722 91.0874737663744 116.576418258698
16 10 4 112.175826968857 100.3868514997 98.0907862572271 99.5061484368738
17 21 4 123.353681759585 109.256600541232 102.774286272989 142.134106846089
18 2 5 113.166063852208 107.350747552663 106.724769519753 104.999995817461
19 5 6 108.699877820936 102.774340758267 92.70101617774 109.99999596508
20 7 6 100.136296296044 108.082711097914 105.514281026157 127.9951650224
21 9 6 106.655162676956 106.998410792831 97.4122176460701 117.117670660086
22 8 8 110.587428222912 138.085733500371 131.167225223668 131.220410686901


==> benchmark/results/3Obj_B3_15/iterations.txt <==
1 1 1 2.2 1.95 1.5 1
2 4 1 3.9 3.4 2.5 1
3 6 1 13.7 11.85 8.1 1
4 22 1 5 4.4 3 1
5 12 2 9.4 7.75 5.85 1
6 13 2 3.7 2.85 1.9 1
7 14 2 10.65 8.8 5.2 1
8 15 2 5.7 5.05 2.9 1
9 16 2 10.4 8.05 3.8 1
10 17 2 2.35 1.95 1.5 1
11 19 2 6 4.85 3.45 1
12 20 2 5.2 4.05 2.5 1
13 3 3 6.5 5.5 3.7 1
14 11 3 3.7 3.25 2.3 1
15 18 3 2.65 2.2 1.55 1
16 10 4 3.45 2.85 1.9 1
17 21 4 10.25 8.65 6.2 1
18 2 5 7 4.65 3.75 1
19 5 6 4.25 3.35 2.2 1
20 7 6 4.85 3.2 2.2 1
21 9 6 7.4 6.2 3.75 1
22 8 8 6.45 1.85 1.65 1


==> benchmark/results/3Obj_B3_15/lastIterTime.txt <==
1 1 1 0 0 0 0
2 4 1 1.5 0.5 0.5 8
3 6 1 0 0 0 0
4 22 1 0 0.5 0 5.5
5 12 2 2 0 1.5 7.5
6 13 2 1 0.5 1 4
7 14 2 0.5 0.5 1.5 10
8 15 2 0.5 0 0 1
9 16 2 1 2.5 1 6.5
10 17 2 1 0 0 5.5
11 19 2 1 1 1 5.5
12 20 2 2.5 2.5 3 113
13 3 3 6.5 5 6 1606.5
14 11 3 1.5 5.5 4 273.5
15 18 3 13 14.5 16 3373.5
16 10 4 10 12.5 15 52001.5
17 21 4 397 401 432 996243.5
18 2 5 93.5 82 80.5 31771.5
19 5 6 213.5 239 312.5 756498.5
20 7 6 148.5 138.5 164 755817.5
21 9 6 365 399.5 469.5 711328
22 8 8 478 156.5 240.5 710532.5


==> benchmark/results/3Obj_B3_15/memory.txt <==
1 1 1 362 68 53 37
2 4 1 803 673 495 429
3 6 1 490 423 289 35
4 22 1 728 647 439 275
5 12 2 1540 1279 1143 395
6 13 2 519 363 239 308
7 14 2 1408 1205 791 439
8 15 2 823 710 408 157
9 16 2 2107 1656 821 438
10 17 2 331 261 195 326
11 19 2 1274 1058 789 307
12 20 2 2299 1830 1108 2553
13 3 3 5636 4831 3683 8780
14 11 3 2697 2460 1669 5163
15 18 3 6193 5232 3706 27420
16 10 4 5189 4489 3080 81698
17 21 4 183111 183226 163804 983521
18 2 5 32676 23227 21634 58880
19 5 6 76381 69927 53325 763758
20 7 6 83233 52793 40192 702836
21 9 6 144175 133907 97387 648328
22 8 8 208266 20404 26619 1020691


==> benchmark/results/3Obj_B3_15/memoryOpt.txt <==
1 37.1 31
5 58880.4 31
3 8780.2 31
1 429.05 31
6 763758.05 32
1 35 31
6 702836.25 32
8 1020691.15 32
6 648327.6 32
4 81698.25 31
3 5163.15 31
2 394.95 31
2 308.05 31
2 438.7 31
2 157.5 31
2 438.05 31
2 325.6 31
3 27419.85 31
2 306.7 31
2 2552.85 31
4 983521.1 32
1 274.8 31


==> benchmark/results/3Obj_B3_15/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 5 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 5 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 5 0 0 0
18 2 5 0 5 5 0
19 5 6 0 0 0 0
20 7 6 0 5 5 0
21 9 6 5 5 0 0
22 8 8 0 15 15 0


==> benchmark/results/3Obj_B3_15/paths.txt <==
1 1 1 1 1 1 1.35
2 4 1 1.4 1.9 2.35 3.25
3 6 1 1.9 1.9 1.9 3.4
4 22 1 2.6 2.95 3.65 16.75
5 12 2 1.85 1.9 2 4.05
6 13 2 1 1 1 1
7 14 2 3.25 3.25 3.6 11.8
8 15 2 1.4 1.45 1.4 1.7
9 16 2 3.1 3.15 3.95 12.3
10 17 2 2.7 2.7 3 14.95
11 19 2 3.75 3.75 4.3 7.9
12 20 2 1.3 1.3 1.3 6.1
13 3 3 4.85 4.9 6.25 54.4
14 11 3 2.75 3 3.55 28.25
15 18 3 3.05 3.85 3.6 26.75
16 10 4 4.55 5.05 6.05 152.7
17 21 4 4.4 4.55 5 58.25
18 2 5 4 3.7 3.95 35.9
19 5 6 4.65 5.15 7.1 65.9
20 7 6 4.6 4.75 6.05 80.6
21 9 6 5.45 6.1 7.45 45.1
22 8 8 5 4.25 6 319.9


==> benchmark/results/3Obj_B3_15/pathsOpt.txt <==
1 1.35 31
5 35.9 31
3 54.4 31
1 3.25 31
6 65.9 32
1 3.4 31
6 80.6 32
8 319.9 32
6 45.1 32
4 152.7 31
3 28.25 31
2 4.05 31
2 1 31
2 11.8 31
2 1.7 31
2 12.3 31
2 14.95 31
3 26.75 31
2 7.9 31
2 6.1 31
4 58.25 32
1 16.75 31


==> benchmark/results/3Obj_B3_15/peakMemoryOpt.txt <==
1 146740.3 31
5 863167.2 31
3 511632.2 31
1 272967.95 31
6 943583.4 32
1 147005.25 31
6 744154.8 32
8 642468.45 32
6 581315.65 32
4 510389.75 31
3 595970.1 31
2 315018.2 31
2 147084.9 31
2 272769.8 31
2 168370.7 31
2 336372.6 31
2 126162.05 31
3 567671.5 31
2 735833.1 31
2 427143.95 31
4 426725.25 32
1 252629.9 31


==> benchmark/results/3Obj_B3_15/time.txt <==
1 1 1 1 1.5 1 1
2 4 1 7 5.5 4 9
3 6 1 2 1 2 1
4 22 1 3.5 3 2.5 6.5
5 12 2 11.5 8 8.5 8.5
6 13 2 3.5 2.5 2.5 5
7 14 2 8 8.5 5.5 11
8 15 2 5 3.5 2.5 2
9 16 2 13 11 5.5 7.5
10 17 2 3 2 1.5 6.5
11 19 2 6.5 6.5 4.5 6.5
12 20 2 18.5 17 10 114
13 3 3 50.5 43 36 1607.5
14 11 3 23.5 24 15.5 274.5
15 18 3 47 43.5 30 3374.5
16 10 4 57 50 36.5 52002.5
17 21 4 3394 3497 3138.5 996244.5
18 2 5 591.5 455.5 433 31772.5
19 5 6 1167 1149 870 756499.5
20 7 6 1157 729.5 562.5 755818.5
21 9 6 2312.5 2208.5 1613.5 711329
22 8 8 3564.5 302.5 400.5 710533.5


==> benchmark/results/3Obj_B3_15/timeOpt.txt <==
1 1 31
5 31772.5 31
3 1607.5 31
1 9 31
6 756499.5 32
1 1 31
6 755818.5 32
8 710533.5 32
6 711329 32
4 52002.5 31
3 274.5 31
2 8.5 31
2 5 31
2 11 31
2 2 31
2 7.5 31
2 6.5 31
3 3374.5 31
2 6.5 31
2 114 31
4 996244.5 32
1 6.5 31


==> benchmark/results/3Obj_B3_15/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 20
18 2 5 0 0 0 0
19 5 6 0 0 0 20
20 7 6 0 0 0 20
21 9 6 0 0 0 15
22 8 8 0 0 0 15


==> benchmark/results/3Obj_W_1/cost.txt <==
1 1542244.294159 1542244.294159 1542244.294159 1542244.294159 1542244.294159 1542244.294159 1542244.294159
2 25983.2897478 27028.6621727 26471.2621831 27341.6799445 28141.9508957 32826.753517 38275.1322816
3 2277510.6006741 2311180.2336846 2371350.0018231 2302276.3963905 2361890.2699858 2553912.8898732 2754461.6193664
4 686766.9599454 686766.9599454 783824.5185956 783824.5185956 1464848.5954295 2904645.620546 2904645.620546
5 1195788.5213385 1204379.8896216 1218450.849929 1265607.2378348 1303396.6702172 1285729.7563339 1499274.6605762
6 2251041.6324177 3416382.7517395 3416382.7517395 3416382.7517395 3416382.7517395 3416382.7517395 3416382.7517395
7 2828765.1243198 2830095.1736112 2843728.0007179 2853631.5765643 2859345.3735616 2859729.1378703 2934852.9190007
8 1342830.0994881 1344665.3119617 1380316.3951202 1385371.7872035 1386634.6105946 1542821.07832 1618649.6852152
9 9133721.1607687 9225061.195152 9194470.5732146 10220040.712829 9812382.8062312 12294039.1413331 12292834.5655754
10 6413266.1174394 6924200.0799322 6930599.9979623 6934253.7049151 7005714.6235947 10306497.3962893 8848992.3698393
11 1717150.3884034 1810256.2352141 1827500.6242071 1858418.9504624 1923012.74078 1930634.9662189 2517950.2874675
12 1208000.2880275 1210488.2210038 1224791.1686505 1220897.718449 1307853.5664252 1279150.4848873 1496855.1890209
13 1743209.5675737 1893713.5862018 1916568.0206378 1911545.9970237 2116810.4509149 2065547.3761035 2578057.302724
14 2316001.3270803 2332657.4201757 2333512.2196819 2333091.8619701 2489591.1522954 2486114.4505597 2600666.4135307
15 37570324644.7382 37570372125.6881 37570381282.046 37570381282.046 37570381282.0497 37573240322.0838 37575379166.3413
16 4334824.0383942 4365985.5909514 4573263.09191 4571912.72045 4582323.1906996 4579407.1721188 4611002.5764254
17 6726925938.43346 6727159548.61676 6938733976.71504 6938802426.75938 8208200226.94172 7220928825.49146 17094150136.8873
18 14382893431.175 14382936931.3006 14382980488.4043 14383828040.6833 14383931331.0336 14383840724.7596 14384199224.6658
19 26867585485.3256 32717523726.7031 32717539959.4016 32717542658.6115 32717544875.2738 32717666538.1234 32717721255.546
20 8030428452.53063 8030488067.21288 8030462001.52445 8030645260.38151 8030982876.71168 8031066487.96501 8030588332.8384
21 696975.70802925 700967.374844 726999.90979 732015.89355 711786.45611575 907310.557905 961854.40818825
22 157721.419046 157721.419046 157721.419046 157721.419046 157721.419046 157721.419046 157721.419046


==> benchmark/results/3Obj_W_1/iterations.txt <==
3 1 1 1 1 1 1 1
5 1 1 1 1 1 1 1
7 1 1 1 1 1 1 1


==> benchmark/results/3Obj_W_1/paths.txt <==
3 166.5 15.3 9 6 3 2 2
5 125 14 10 6 3 4 5
7 17.3 4.9 4.4 3 3.1 2.1 1.6


==> benchmark/results/3Obj_W_1/time.txt <==
1 1 0 0 0 0 0 0
2 16856 2861 2075 1314 788 469 312
3 2885 791 348 208 114 61 26
4 2 4 4 2 2 6 1
5 870901 40837 27495 14278 8031 4659 2524
6 0 0 0 0 1 0 0
7 251641 59273 33701 10539 4497 2314 1186
8 935373 142261 27542 8103 3460 1786 1041
9 758694 21588 8245 3338 1437 875 586
10 3414 255 87 60 38 28 21
11 660 290 98 56 34 18 10
12 1026 59 24 15 8 5 4
13 200 31 13 9 3 2 3
14 119 20 9 6 3 5 1
15 267 35 13 11 8 3 5
16 929217 8956 2842 1112 464 183 108
17 1728493 16968 3919 1133 479 224 129
18 137034 2070 804 309 151 84 57
19 306 129 106 83 65 54 44
20 12798.5714285714 1094.28571428571 821.428571428571 550 385.714285714286 277.142857142857 184.285714285714
21 152.5 230 197.5 160 117.5 105 80
22 0 0 0 0 10 0 0


==> benchmark/results/3Obj_W_1/timeouts.txt <==
1 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0
5 0 0 0 0 0 0 0
6 0 0 0 0 0 0 0
7 0 0 0 0 0 0 0
8 1 0 0 0 0 0 0
9 1 0 0 0 0 0 0
10 0 0 0 0 0 0 0
11 0 0 0 0 0 0 0
12 0 0 0 0 0 0 0
13 0 0 0 0 0 0 0
14 0 0 0 0 0 0 0
15 0 0 0 0 0 0 0
16 1 0 0 0 0 0 0
17 2 0 0 0 0 0 0
18 0 0 0 0 0 0 0
19 0 0 0 0 0 0 0
20 0 0 0 0 0 0 0
21 0 0 0 0 0 0 0
22 0 0 0 0 0 0 0


==> benchmark/results/3Obj_W_10/cost.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 99.9999982556458
2 4 1 107.418613289482 98.2206454491371 95.180589705643 94.9999990644704
3 6 1 100.204716577875 100.204716577875 100.204716577875 99.99999897776
4 22 1 104.295138644991 100.647654735052 100.647654735052 99.9999982889941
5 12 2 86.7618836488161 86.4370161226283 85.0488492595261 85.71428486239
6 13 2 95.4365917532465 97.9682226120249 95.245194253305 92.8571412149157
7 14 2 101.332186385909 100.801413514482 100.217553189808 99.9999987160528
8 15 2 101.118897028192 100.216931072077 100.216931072077 104.584499398228
9 16 2 104.521134212184 102.309364409684 100.517288797823 99.9999999986853
10 17 2 104.959997728971 101.142207178684 100.000000001452 99.9999999998457
11 19 2 101.8844122226 100.332387244147 100.332387244147 99.9999982579199
12 20 2 100.000000184955 99.9999996552005 100.000001540362 99.9999988797277
13 3 3 103.293396093207 102.685925033568 100.333064203732 99.9999986663283
14 11 3 100.690953048198 100.576173014706 100.107443935192 99.9999944071318
15 18 3 93.9677093968739 91.2040110078473 90.2273239925148 85.7142857141948
16 10 4 98.034649887334 96.6705407931263 95.2562302750375 92.8573283583868
17 21 4 102.392455219654 101.484392281608 100.427496504345 99.9999975267569
18 2 5 97.4664127659325 96.5279960947113 95.3771460399609 100.002114265757
19 5 6 91.1757957194159 90.5057140122909 90.1543322503937 109.999995965217
20 7 6 95.5502222173821 95.5111446785732 98.7613969042211 105.555555555335
21 9 6 97.0456380434793 96.1404520431217 95.1783526158566 99.9999980227701
22 8 8 100.85581100247 97.48742000045 95.6126547781992 93.3333333327925


==> benchmark/results/3Obj_W_10/costNonScaled.txt <==
1 1 1 1320214.46650635 1320214.46650635 1320214.46650635 1320214.46515215
2 4 1 795696.878391 718437.18369075 696910.37915315 695820.21760165
3 6 1 719025.225383 719025.225383 719025.225383 719025.2235074
4 22 1 64607439.2442556 64570006.0282988 64570006.0282988 22785867.2969449
5 12 2 1828075.990179 1817937.65372015 1794914.4647999 1949136.40457893
6 13 2 17656558.3861265 17742010.1275843 17656502.4604643 15024473.2201226
7 14 2 966241.7864624 961162.2664514 955419.45708835 1120999.76296779
8 15 2 2855872.2813229 2822215.63814025 2822215.63814025 3754365.16111621
9 16 2 306059.51692125 295292.2983909 288430.84611885 257971.531913143
10 17 2 61178728201.9863 59944587984.6431 59944587731.5203 73608796886.7245
11 19 2 4692214.68735615 4657478.3532028 4657478.3532028 4276494.38142379
12 20 2 448840560319.278 448840560529.455 448840560648.876 356083303393.964
13 3 3 11593028.4113444 11381526.6904559 10582063.4056854 10509605.4776395
14 11 3 197947.5958412 197898.21904675 196804.67589535 126308.594382143
15 18 3 17017709.5983664 16919721.4183021 16815346.6101334 13309703.6129079
16 10 4 6471242.70181645 6406819.83509295 6379852.35239625 7964710.68791557
17 21 4 3689345.41247265 3645671.46369245 3610062.1764558 4499095.76359225
18 2 5 2232135.9924904 2194418.3884707 2180433.49672505 2177591.58182095
19 5 6 18429016.6700494 18363322.2193213 18229895.1257037 51230390.5406778
20 7 6 4402219.5539764 4404143.1211818 4397285.6541923 115427879.874645
21 9 6 60001323.3084959 59922582.3150238 57664044.9929529 54841039.1764259
22 8 8 2821843.025144 2703353.07557635 2640967.64275915 3278245.5127692


==> benchmark/results/3Obj_W_10/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/3Obj_W_10/memory.txt <==
1 1 1 321 36 36 37
2 4 1 163 132 136 705
3 6 1 35 35 35 35
4 22 1 128 129 129 221
5 12 2 168 141 143 609
6 13 2 171 119 120 911
7 14 2 108 108 109 606
8 15 2 156 138 138 156
9 16 2 202 194 196 1050
10 17 2 133 123 123 787
11 19 2 185 175 175 510
12 20 2 353 354 441 4876
13 3 3 679 507 545 13881
14 11 3 561 567 574 10425
15 18 3 1985 2085 3755 117331
16 10 4 1436 1460 2950 94569
17 21 4 7805 8468 19090 1210852
18 2 5 2572 1888 2750 72312
19 5 6 19023 22152 48527 1273528
20 7 6 16200 19242 41253 804763
21 9 6 20250 24017 49314 1256638
22 8 8 27612 33067 107462 623122


==> benchmark/results/3Obj_W_10/memoryOpt.txt <==
1 64348.26 31
5 9735717.685 31
3 1974571.835 31
1 195301.31 31
6 145929639.94 32
1 34285.72 31
6 136671097.68 32
8 361174749.8 32
6 220893829.465 32
4 13030278.325 31
3 1583975.455 31
2 213618.94 31
2 190451.06 31
2 181485.525 31
2 144997.78 31
2 253219.055 31
2 184259.57 31
3 11458835.325 31
2 212130.54 31
2 1042569.955 31
4 136307367.93 32
1 152516.83 31


==> benchmark/results/3Obj_W_10/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_10/paths.txt <==
1 1 1 1 1 1 3.8
2 4 1 2.35 2.6 3 6.05
3 6 1 1 1 1 3.4
4 22 1 2.6 3.3 3.8 11.5
5 12 2 2.05 2.2 2.55 5.85714285714286
6 13 2 1 1 1 1
7 14 2 1.9 2.25 2.85 15
8 15 2 1.5 1.3 1.3 3.21428571428571
9 16 2 3.05 3.75 4.65 22.0714285714286
10 17 2 2.7 2.95 3 29.5
11 19 2 2.15 2.75 3.3 8.28571428571429
12 20 2 1.15 1.15 1.3 4.71428571428571
13 3 3 4.5 5.2 6.55 55.95
14 11 3 2.95 3.2 3.8 34.9285714285714
15 18 3 3.8 3.85 5.3 56.6428571428571
16 10 4 5.6 7.45 10.25 185.857142857143
17 21 4 3.7 4 5.4 56.0833333333333
18 2 5 3.15 3.2 4.35 51.6
19 5 6 6.8 8.1 10.9 44.75
20 7 6 6.25 7.15 9.45 28.2222222222222
21 9 6 6.2 7.2 9.25 49.4285714285714
22 8 8 7.3 9.1 15 418.4


==> benchmark/results/3Obj_W_10/pathsOpt.txt <==
1 9 31
5 4211 31
3 5607 31
1 341 31
6 25956 32
1 9 31
6 29318 32
8 21898 32
6 36783 32
4 9062 31
3 1949 31
2 433 31
2 337 31
2 371 31
2 123 31
2 173 31
2 379 31
3 13318 31
2 305 31
2 835 31
4 51422 32
1 336 31


==> benchmark/results/3Obj_W_10/time.txt <==
1 1 1 1 1 1 1
2 4 1 2 2.5 2 23
3 6 1 1 1 1 1
4 22 1 1 1.5 2 2.66666666666667
5 12 2 1.5 2 1 18.8571428571429
6 13 2 1 1 1 22.4285714285714
7 14 2 1.5 2.5 1.5 24.5714285714286
8 15 2 1.5 2 1 1
9 16 2 1 1 1.5 20.2857142857143
10 17 2 1 1 1.5 28.1428571428571
11 19 2 1 1 2 8.85714285714286
12 20 2 5 4 5.5 218.142857142857
13 3 3 6.5 4.5 4 3138.5
14 11 3 4 4 6 593.857142857143
15 18 3 16 16 34 71010.2857142857
16 10 4 16 17.5 35 32183.8571428571
17 21 4 103.5 116.5 267.5 169336.833333333
18 2 5 27 26 43.5 9026
19 5 6 304.5 365.5 897 735048.5
20 7 6 211 260.5 592.5 483259.888888889
21 9 6 297 374 789 383217.428571429
22 8 8 382.5 472.5 1768.5 132497


==> benchmark/results/3Obj_W_10/timeOpt.txt <==
1 1.05 31
5 1037 31
3 289.8 31
1 3.8 31
6 76243.5 32
1 1 31
6 84295.75 32
8 70680.75 32
6 54843.05 32
4 2548.9 31
3 159.95 31
2 4.05 31
2 2.7 31
2 3.8 31
2 1.3 31
2 2.9 31
2 3.5 31
3 4719.65 31
2 2.5 31
2 35.25 31
4 38214.85 32
1 1.9 31


==> benchmark/results/3Obj_W_10/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 20
20 7 6 0 0 0 10
21 9 6 0 0 0 5
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_11/cost.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 99.9999982556458
2 4 1 107.369636413431 98.2316140915353 95.1869447182261 94.9999990644783
3 6 1 100.204716577875 100.204716577875 100.204716577875 99.99999897776
4 22 1 104.693003503642 101.0344833468 101.0344833468 99.9999989729505
5 12 2 86.7596474856339 86.434626470179 85.0488701590957 84.9999994035462
6 13 2 95.5516317676159 98.0877887864308 95.3595559822404 94.9999976117496
7 14 2 101.46724975919 100.936609716621 100.478894925871 99.9999985300401
8 15 2 101.120454937047 100.218488980932 100.218488980932 108.209149578718
9 16 2 104.993868306953 102.641410930011 100.793202362655 99.9999999986608
10 17 2 104.960002750822 101.074734713231 100.000000001448 99.9999999998777
11 19 2 101.893439094034 100.341372301366 100.341372301366 99.9999987805191
12 20 2 100.000000312124 99.9999997823699 100.000001667531 99.9999992158094
13 3 3 103.290822488068 102.691069340316 100.333707817613 99.9999986663266
14 11 3 100.723654328773 100.608874295281 100.140145215767 99.9999960848105
15 18 3 94.3664768187642 91.6027784297375 90.6165970043086 89.9999999999362
16 10 4 98.0160180642198 96.7148697624321 95.3876861300308 95.000129762514
17 21 4 102.403620731181 101.495546398606 100.438686506128 104.999998515786
18 2 5 97.5206769925314 96.5561251289902 95.3891452614353 100.001718011451
19 5 6 91.1276386884968 90.8422137305723 90.1414683127435 109.999995965217
20 7 6 95.5502222173821 95.5111446785732 98.7613969042211 114.999999999802
21 9 6 97.4524182965769 95.7060242867574 95.2906557719482 104.999996373771
22 8 8 100.970856444586 97.6010359753819 95.7227558721409 108.814033339734


==> benchmark/results/3Obj_W_11/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/3Obj_W_11/memory.txt <==
1 1 1 321 36 36 37
2 4 1 163 132 136 709
3 6 1 35 35 35 35
4 22 1 128 129 129 361
5 12 2 168 141 143 819
6 13 2 171 119 120 763
7 14 2 108 108 109 811
8 15 2 156 138 138 190
9 16 2 202 194 196 786
10 17 2 133 123 123 704
11 19 2 185 175 175 526
12 20 2 353 354 441 6963
13 3 3 678 504 544 13905
14 11 3 561 567 574 10406
15 18 3 1985 2085 3755 91724
16 10 4 1435 1465 2984 105311
17 21 4 7805 8468 19090 1235130
18 2 5 2579 1888 2771 72156
19 5 6 19339 22323 48904 1268858
20 7 6 16200 19242 41253 1122192
21 9 6 20923 24613 50498 1610900
22 8 8 27612 33067 107462 2621799


==> benchmark/results/3Obj_W_11/memoryOpt.txt <==
1 107.8625 31
5 19848.6375 31
3 3907.6875 31
1 284.7875 31
6 339855.825 32
1 35 31
6 299721.65 32
8 697484.9125 32
6 426733.5125 32
4 27798.7625 31
3 3026.9625 31
2 317.7375 31
2 293.0375 31
2 284.225 31
2 155.4625 31
2 344.4625 31
2 270.4625 31
3 24887.325 31
2 265.225 31
2 2027.8 31
4 317622.9875 32
1 186.8 31


==> benchmark/results/3Obj_W_11/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_11/paths.txt <==
1 1 1 1 1 1 3.8
2 4 1 2.35 2.6 3 6.1
3 6 1 1 1 1 3.4
4 22 1 2.6 3.3 3.8 18.7
5 12 2 2.05 2.2 2.55 8.05
6 13 2 1 1 1 1
7 14 2 1.9 2.25 2.85 15.55
8 15 2 1.5 1.3 1.3 3.15
9 16 2 3.05 3.75 4.65 16.65
10 17 2 2.65 2.9 2.95 24.75
11 19 2 2.15 2.75 3.3 10.75
12 20 2 1.15 1.15 1.3 8.1
13 3 3 4.5 5.25 6.5 57
14 11 3 2.95 3.2 3.8 45.5
15 18 3 3.8 3.85 5.3 47.15
16 10 4 5.6 7.2 10.1 182.4
17 21 4 3.7 4 5.4 56.2
18 2 5 3 3.2 4.35 65.25
19 5 6 6.8 8.15 11.15 44.8
20 7 6 6.25 7.15 9.45 25.5
21 9 6 6.35 7.35 9.45 45.75
22 8 8 7.3 9.1 15 339.45


==> benchmark/results/3Obj_W_11/pathsOpt.txt <==
1 9 31
5 714 31
3 437 31
1 47 31
6 611 32
1 9 31
6 872 32
8 2916 32
6 182 32
4 1717 31
3 393 31
2 41 31
2 1 31
2 85 31
2 7 31
2 57 31
2 172 31
3 353 31
2 81 31
2 76 31
4 305 32
1 144 31


==> benchmark/results/3Obj_W_11/peakMemoryOpt.txt <==
1 208063.9875 31
5 1014937.3625 31
3 1136647.1125 31
1 513184.2375 31
6 1671871.9625 32
1 261598.6875 31
6 1236712.025 32
8 914191.2 32
6 995888.0375 32
4 1215072.675 31
3 1160966.8375 31
2 587867.775 31
2 326165.9875 31
2 485214.725 31
2 317591.075 31
2 606947.4375 31
2 233455.125 31
3 1083278.975 31
2 1317024.7125 31
2 840596.8125 31
4 866212.425 32
1 448481.65 31


==> benchmark/results/3Obj_W_11/time.txt <==
1 1 1 1 1 1 1
2 4 1 1 2 1.5 23
3 6 1 1 1 1 1
4 22 1 1 1 1 8
5 12 2 2 2 1.5 23
6 13 2 1 1.5 1 18
7 14 2 1.5 1 1 25.5
8 15 2 1.5 1.5 1.5 2
9 16 2 2.5 1.5 2 13.5
10 17 2 1 1 1 24
11 19 2 1.5 1 1 12
12 20 2 4.5 4.5 4 643
13 3 3 6.5 4 3.5 3123.5
14 11 3 4.5 4 7 803
15 18 3 17 16 31.5 59129
16 10 4 16 15.5 35 30483.5
17 21 4 103.5 114.5 262.5 411379
18 2 5 27 26 41.5 9244.5
19 5 6 305.5 367.5 913 740405
20 7 6 209 261.5 601.5 798391
21 9 6 302.5 361.5 790.5 559319.5
22 8 8 383 469.5 1773 713597


==> benchmark/results/3Obj_W_11/timeOpt.txt <==
1 1 31
5 2334.75 31
3 784.375 31
1 6.875 31
6 185497.75 32
1 1 31
6 199865.75 32
8 179055.625 32
6 140193.5 32
4 7637.5 31
3 204.625 31
2 7.125 31
2 5.375 31
2 7.25 31
2 1.625 31
2 4.875 31
2 6.75 31
3 14798.375 31
2 3.875 31
2 164 31
4 102964.875 32
1 2.75 31


==> benchmark/results/3Obj_W_11/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 5
18 2 5 0 0 0 0
19 5 6 0 0 0 20
20 7 6 0 0 0 20
21 9 6 0 0 0 10
22 8 8 0 0 0 15


==> benchmark/results/3Obj_W_13/cost.txt <==
1 1 1 99.9999999997597 99.9999999997597 99.9999999997597 99.9999999997597
2 4 1 112.081071058272 99.9999999999892 99.9999999999892 99.9999999999892
3 6 1 99.9999999999908 99.9999999999908 99.9999999999908 99.9999999999908
4 22 1 99.9999999991419 99.9999999991419 99.9999999991419 99.9999999991419
5 12 2 99.9999999997171 99.9999999997171 99.9999999997171 99.9999999997171
6 13 2 99.9999999999967 106.491238054714 99.9999999999967 99.9999999999967
7 14 2 99.9999999999939 99.9999999999939 99.9999999999939 99.9999999999939
8 15 2 100.014196130774 100.014196130774 100.014196130774 99.999999999994
9 16 2 134.184965514396 112.30738033912 104.102459367404 99.9999999999795
10 17 2 133.330849482725 100 100 100
11 19 2 99.999999999998 99.999999999998 99.999999999998 99.999999999998
12 20 2 100.000000184795 100.000000184795 100.000000184795 100
13 3 3 99.9999999996443 99.9999999996443 99.9999999996443 99.9999999996443
14 11 3 99.9999999999854 99.9999999999854 99.9999999999854 99.9999999999854
15 18 3 100.022198025288 100.024839641798 100.024839641798 99.9999999999999
16 10 4 106.319377058193 103.438489627526 100.125540937442 99.9999999999963
17 21 4 102.549154893898 102.549154893898 99.9999999999987 99.9999999999987
18 2 5 99.9999864296395 99.9999864296395 99.9999864296395 99.9999864296395
19 5 6 103.155280022508 100.641305885457 99.9999999991597 200
20 7 6 101.83323098844 102.584221822427 100.590187742727 99.9999999999974
21 9 6 101.040143481291 101.040143481291 100.657204766894 99.9999999999943
22 8 8 104.843619197099 104.843619197099 101.797184143142 99.9999999961129


==> benchmark/results/3Obj_W_13/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/3Obj_W_13/memory.txt <==
1 1 1 324 39 39 41
2 4 1 144 113 113 113
3 6 1 33 33 33 33
4 22 1 145 145 145 1292
5 12 2 223 195 195 2509
6 13 2 159 107 108 108
7 14 2 93 93 93 93
8 15 2 143 125 125 125
9 16 2 192 183 184 186
10 17 2 124 113 113 113
11 19 2 176 167 167 167
12 20 2 315 316 316 358
13 3 3 1087 910 916 47045
14 11 3 445 446 465 489
15 18 3 2625 2730 5793 112471
16 10 4 875 837 840 954
17 21 4 1553 1584 2007 3430
18 2 5 1417 673 674 675
19 5 6 113473 134816 393234 1805002
20 7 6 5950 8000 10916 13830
21 9 6 1955 2027 4163 11028
22 8 8 29416 31701 147768 9738305


==> benchmark/results/3Obj_W_13/memoryOpt.txt <==
1 107.875 31
5 21329.35 31
3 3907.6875 31
1 284.7875 31
6 332662.975 32
1 35 31
6 298866.2875 32
8 685233.6125 32
6 426395.075 32
4 27798.7625 31
3 1712.3 31
2 317.7375 31
2 122.325 31
2 284.225 31
2 146.9375 31
2 332.0375 31
2 269.3375 31
3 19371 31
2 265.225 31
2 2021.8125 31
4 317622.9875 32
1 185.85 31


==> benchmark/results/3Obj_W_13/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_13/paths.txt <==
1 1 1 1 1 1 9
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 2 2 2 36
5 12 2 3 3 3 16
6 13 2 1 1 1 1
7 14 2 2 2 2 2
8 15 2 1 1 1 1
9 16 2 3 5 7 10
10 17 2 4 5 5 5
11 19 2 3 4 5 6
12 20 2 1 1 1 2
13 3 3 7 7 8 170
14 11 3 3 4 4 11
15 18 3 4 5 11 87
16 10 4 5 5 6 10
17 21 4 1 1 1 2
18 2 5 1 1 1 1
19 5 6 16 21 30 1
20 7 6 7 5 8 11
21 9 6 4 4 6 10
22 8 8 3 4 7 140


==> benchmark/results/3Obj_W_13/pathsOpt.txt <==
1 9 31
5 798 31
3 437 31
1 47 31
6 611 32
1 9 31
6 872 32
8 2916 32
6 182 32
4 1717 31
3 393 31
2 41 31
2 1 31
2 85 31
2 39 31
2 50 31
2 184 31
3 335 31
2 81 31
2 76 31
4 305 32
1 144 31


==> benchmark/results/3Obj_W_13/peakMemoryOpt.txt <==
1 226830.35 31
5 1112866.7125 31
3 1193939.1625 31
1 538771.4875 31
6 1708450.3125 32
1 274203.5875 31
6 1239883.5 32
8 807377.05 32
6 859280.775 32
4 1278938.8 31
3 1304944.375 31
2 617057.85 31
2 341359.875 31
2 509034.45 31
2 333426.075 31
2 637163.875 31
2 245106.475 31
3 1141477.15 31
2 1382761.7625 31
2 861373.8625 31
4 741344.7625 32
1 470878.0625 31


==> benchmark/results/3Obj_W_13/time.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 21
5 12 2 1 1 1 51
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 11 1 1 11
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 11 11 11 7821
14 11 3 1 11 11 1
15 18 3 21 31 81 20701
16 10 4 1 11 11 11
17 21 4 21 31 41 71
18 2 5 11 1 1 11
19 5 6 1941 2381 8811 4175871
20 7 6 151 201 291 501
21 9 6 81 71 131 381
22 8 8 461 521 2731 1441241


==> benchmark/results/3Obj_W_13/timeOpt.txt <==
1 1 31
5 2649 31
3 795.625 31
1 6.875 31
6 189569.625 32
1 1 31
6 207860.375 32
8 180904.25 32
6 143470.625 32
4 7471.75 31
3 110 31
2 7.25 31
2 1.25 31
2 7.75 31
2 1.25 31
2 4.75 31
2 7.75 31
3 11182.5 31
2 4 31
2 170.875 31
4 95994.375 32
1 2.75 31


==> benchmark/results/3Obj_W_13/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 5
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_14/cost.txt <==
1 1 1 99.9999982556458 99.9999982556458 99.9999982556458 99.9999982556458
2 4 1 107.369636413431 98.2316140915353 95.1869447182261 94.9999990644783
3 6 1 99.99999897776 99.99999897776 99.99999897776 99.99999897776
4 22 1 104.693003503642 101.0344833468 101.0344833468 99.9999989729505
5 12 2 86.7596474856339 86.434626470179 85.0488701590957 84.9999994035462
6 13 2 95.5516317676159 98.0877887864308 95.3595559822404 94.9999976117496
7 14 2 101.387515807694 100.856875765125 100.399160974376 99.9999985300401
8 15 2 101.120455033062 100.218489076947 100.218489076947 99.9999999999525
9 16 2 105.267967090744 102.778460322771 100.793202362655 99.9999999986608
10 17 2 124.139645733755 110.959385222401 100.000000001448 99.9999999998777
11 19 2 101.789783104168 100.2377163115 100.2377163115 99.9999987805191
12 20 2 113.975745155822 106.987872204219 100.000001658589 99.9999992158094
13 3 3 103.290822488068 102.691069340316 100.333707817613 99.9999986663266
14 11 3 100.723654328773 100.608874295281 100.140145215767 99.9999960848105
15 18 3 94.3664768187642 91.6027784297375 90.6165970043086 89.9999999999362
16 10 4 98.0161650566076 96.7150167548199 95.3874552874796 94.999996167121
17 21 4 102.403627735363 101.495553208777 100.438677173646 109.999998515786
18 2 5 97.5207198345759 96.5561679710347 95.3891175269426 105.001718011451
19 5 6 91.1276427410015 90.842217783077 90.1122998716595 129.999995965217
20 7 6 95.6196938135468 95.5806266710858 98.7621569235612 134.999999999802
21 9 6 97.4524182965769 95.7060242867574 95.2906496147362 114.999996373771
22 8 8 100.997407788143 97.6275873189389 95.7227000520014 124.9999999994


==> benchmark/results/3Obj_W_14/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/3Obj_W_14/lastIterTime.txt <==
1 1 1 0 0 0.5 0
2 4 1 6.5 7.5 7 15
3 6 1 0 0 0 0
4 22 1 3 2 2 6
5 12 2 8 7.5 7 20
6 13 2 6 6.5 6.5 16.5
7 14 2 8 6 7 21.5
8 15 2 0.5 1 0.5 1
9 16 2 7 7 6 12.5
10 17 2 5.5 6 7 16.5
11 19 2 4.5 3.5 3.5 9.5
12 20 2 11.5 13.5 12 410
13 3 3 27 27 26 3010
14 11 3 27.5 31 34.5 665.5
15 18 3 52.5 54 72.5 57932
16 10 4 62 68.5 96.5 39002
17 21 4 410.5 454 778 399345.5
18 2 5 68 72 103 8471
19 5 6 762.5 901 1867.5 748799
20 7 6 481.5 571 1272 840410.5
21 9 6 754 875 1602 538638.5
22 8 8 765.5 1034.5 2513 689122


==> benchmark/results/3Obj_W_14/memory.txt <==
1 1 1 322 37 37 37
2 4 1 685 655 674 704
3 6 1 35 35 35 35
4 22 1 355 355 355 361
5 12 2 716 699 710 816
6 13 2 804 752 753 762
7 14 2 804 804 805 807
8 15 2 205 186 186 190
9 16 2 734 729 770 783
10 17 2 707 697 697 698
11 19 2 532 523 523 524
12 20 2 930 958 1042 6681
13 3 3 2574 2432 2571 13907
14 11 3 2581 2733 2913 10370
15 18 3 5282 5595 6889 91646
16 10 4 5030 5434 7098 105121
17 21 4 28930 31854 50954 1230925
18 2 5 5081 4668 6212 72153
19 5 6 45075 50850 87161 1306530
20 7 6 33913 38780 72506 1081368
21 9 6 46524 52520 86180 1596890
22 8 8 49260 63876 136514 2594392


==> benchmark/results/3Obj_W_14/memoryOpt.txt <==
1 37.1 31
5 72153.35 31
3 13907.25 31
1 703.85 31
6 1306530.2 32
1 35 31
6 1081368.1 32
8 2594392 32
6 1596890.3 32
4 105120.95 31
3 10369.8 31
2 816.1 31
2 761.8 31
2 807.4 31
2 189.55 31
2 783.35 31
2 698.15 31
3 91645.95 31
2 524.25 31
2 6680.75 31
4 1230924.55 32
1 360.55 31


==> benchmark/results/3Obj_W_14/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/3Obj_W_14/paths.txt <==
1 1 1 3.8 3.8 3.8 3.8
2 4 1 2.35 2.6 3 6.1
3 6 1 3.4 3.4 3.4 3.4
4 22 1 2.6 3.3 3.8 18.7
5 12 2 2.05 2.2 2.55 8.05
6 13 2 1 1 1 1
7 14 2 1.95 2.3 2.9 15.55
8 15 2 1.5 1.3 1.3 3.15
9 16 2 3 3.65 4.55 16.55
10 17 2 2.7 3 3.05 24.8
11 19 2 2.15 2.75 3.3 10.75
12 20 2 1.2 1.15 1.3 8.1
13 3 3 4.5 5.25 6.75 56.8
14 11 3 2.95 3.25 4.35 45.5
15 18 3 3.8 3.85 5.2 46.75
16 10 4 5.7 7.45 10.3 182.35
17 21 4 3.7 4 5.6 58.55
18 2 5 3 3.2 4.55 65.25
19 5 6 6.7 8.15 11.6 94.25
20 7 6 6.4 7.3 10 118.35
21 9 6 6.4 7.35 9.75 51.9
22 8 8 7.5 10.25 15.75 397.4


==> benchmark/results/3Obj_W_14/pathsOpt.txt <==
1 3.8 31
5 65.25 31
3 56.8 31
1 6.1 31
6 94.25 32
1 3.4 31
6 118.35 32
8 397.4 32
6 51.9 32
4 182.35 31
3 45.5 31
2 8.05 31
2 1 31
2 15.55 31
2 3.15 31
2 16.55 31
2 24.8 31
3 46.75 31
2 10.75 31
2 8.1 31
4 58.55 32
1 18.7 31


==> benchmark/results/3Obj_W_14/peakMemoryOpt.txt <==
1 196207.1 31
5 916034.95 31
3 573307.65 31
1 364701.9 31
6 1141669.45 32
1 196504.3 31
6 832362.05 32
8 689592.2 32
6 819446.8 32
4 720639.85 31
3 760962.4 31
2 420881.45 31
2 196535.85 31
2 364605.7 31
2 224738.75 31
2 449250.35 31
2 168578.35 31
3 651636.55 31
2 982815.9 31
2 604893.8 31
4 651505.8 32
1 337127.35 31


==> benchmark/results/3Obj_W_14/strange.txt <==
series	config	queryF0	factor	precWei	cost
7	3	1	1	1	3
8	2	6	1.15	1	1.73325587003213
10	1	16	1.5	1	1.54444238284134


==> benchmark/results/3Obj_W_14/time.txt <==
1 1 1 1 1 1.5 1
2 4 1 7.5 8.5 8 16
3 6 1 1 1 1 1
4 22 1 4 3 3 7
5 12 2 9 8.5 8 21
6 13 2 7 7.5 7.5 17.5
7 14 2 9 7 8 22.5
8 15 2 1.5 2 1.5 2
9 16 2 8 8 7 13.5
10 17 2 6.5 7 8 17.5
11 19 2 5.5 4.5 4.5 10.5
12 20 2 12.5 14.5 13 411
13 3 3 28 28 27 3011
14 11 3 28.5 32 35.5 666.5
15 18 3 53.5 55 73.5 57933
16 10 4 63 69.5 97.5 39003
17 21 4 411.5 455 779 399346.5
18 2 5 69 73 104 8472
19 5 6 763.5 902 1868.5 748800
20 7 6 482.5 572 1273 840411.5
21 9 6 755 876 1603 538640
22 8 8 766.5 1035.5 2514 689123


==> benchmark/results/3Obj_W_14/timeOpt.txt <==
1 1 31
5 8472 31
3 3011 31
1 16 31
6 748800 32
1 1 31
6 840411.5 32
8 689123 32
6 538640 32
4 39003 31
3 666.5 31
2 21 31
2 17.5 31
2 22.5 31
2 2 31
2 13.5 31
2 17.5 31
3 57933 31
2 10.5 31
2 411 31
4 399346.5 32
1 7 31


==> benchmark/results/3Obj_W_14/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 5
18 2 5 0 0 0 0
19 5 6 0 0 0 20
20 7 6 0 0 0 20
21 9 6 0 0 0 10
22 8 8 0 0 0 15


==> benchmark/results/3Obj_W_2/cost.txt <==
1 0.999980846947961 0.999998991906013 0.999998991906013 0.999998991906013 0.999998991906013 0.999998991906013 0.999998991906013
2 0 0 0 0 0 0 0
3 1.00292883977188 1.00292883977188 1.00292883977188 1.00292883977188 1.00292883977188 1.00292883977188 1.00292883977188
4 1.05439004009467 1.05439004009467 1.05439004009467 1.05439004009467 1.05439004009467 1.05439004009467 1.05439004009467
5 1.00216109625497 1.00300512611119 1.0030050126654 1.00348910781007 1.00348910781007 1.00348910781007 1.00348910781007
6 2188125.79485082 2188125.79485082 2188125.79485082 2188125.79485082 2188125.79485082 2188125.79485082 2188125.79485082
7 1.04055150141529 1.04055150141529 1.04055150141529 1.04055150141529 1.04055150141529 1.04029259777682 1.03969563861839
8 0.99999999999843 0.999999999998431 0.999999999998446 0.999999999998446 0.999999999998446 0.999999999998701 0.999999999998598
9 1.09582017760398 1.09599936626239 1.12023738730658 1.10333910561092 1.0768028281683 1.10335972391796 1.06226328023324
10 50796332.8917739 52306171.5622083 51524604.3196594 55844339.9805739 58958186.9545405 66675692.9609087 76981792.1379855
11 403.454754528101 381.725047823463 352.775243291101 371.339377630525 304.201605652192 338.709303989118 160.592923334893
12 12887612352466 13717516071755 13719379282380 13719379282380 14203380181693 14200574902207 14228627760117
13 1708.67432686431 1714.09463610888 1714.18149742811 1713.62117885575 1861.94358312015 1861.49797634346 1695.33269486825
14 103807754.34994 103808046.366644 103808692.018035 103808775.254419 56205689.8942371 37469284.3257359 112433547.318151
15 12508149.0776489 5837455.53543041 5837455.53543041 5824112.06620508 5886837.23190627 5886837.23190627 5924127.14676732
16 1529525737003 1583642876544 1583919914900 1584513450291 1586627163960 3119878019379 3136319121977
17 79814233912.4428 79814709190.8397 80371120019.8642 80371120019.8642 83709584994.2871 81113001125.2609 107078762965.846
18 219622268811895 222054431993482 224414322315466 225796859216083 228523131989496 229061229896480 228425729371454
19 86901351.3069401 87063838.8306702 87320024.8913983 87476254.150696 44867105.3669981 30974914.9320648 131050089.596003
20 158544315559.888 218365506197.302 218365506099.19 218365506178.391 240038904285.424 240038904285.424 240038904924.043
21 1285.42575086011 1211.18460551205 845778.318002832 960.049299310322 93.913145448873 72.2937421827006 79.8252152279999
22 6474.58608424481 6475.16937464231 6234.53804968127 6168.13916262954 5057.32023176867 5250.02292359054 3951.90356490283


==> benchmark/results/3Obj_W_2/iterations.txt <==
3 1 1 1 1 1 1 1
5 1 1 1 1 1 1 1
7 1 1 1 1 1 1 1


==> benchmark/results/3Obj_W_2/paths.txt <==
3 3 3 4 4 4 4 3
5 50.1 22.2 18.3 21 14.4 12.7 12.9
7 3 2 2 2 2 2 1


==> benchmark/results/3Obj_W_2/time.txt <==
1 1e-07 1e-07 1e-07 1e-07 0.0010001 1e-07 0.0020001
2 0.0600001 0.0530001 0.0450001 0.0390001 0.0340001 0.0310001 0.0300001
3 0.0100001 0.0080001 0.0060001 0.0110001 0.0100001 0.0090001 0.0070001
4 1.0150001 0.1350001 0.0630001 0.0410001 0.0190001 0.0100001 0.0100001
5 3.6160001 5.7570001 4.2540001 3.0460001 2.2520001 1.7350001 1.3360001
6 1e-07 0.0010001 1e-07 1e-07 1e-07 0.0010001 0.0010001
7 0.1630001 0.1530001 0.1470001 0.1280001 0.1190001 0.1130001 0.1110001
8 0.1730001 0.1920001 0.1780001 0.1660001 0.1520001 0.1420001 0.1390001
9 2518.1830001 282.8060001 191.4830001 97.8910001 47.4660001 24.6070001 11.6170001
10 2471.7700001 24.8210001 7.3990001 2.4060001 1.0210001 0.4200001 0.2500001
11 65.4990001 4.8810001 1.1560001 0.3740001 0.1220001 0.0660001 0.0360001
12 0.7010001 0.0650001 0.0170001 0.0110001 0.0030001 0.0020001 0.0060001
13 0.2880001 0.0300001 0.0110001 0.0110001 0.0030001 0.0010001 0.0050001
14 0.5540001 0.0720001 0.0170001 0.0060001 0.0020001 1e-07 0.0030001
15 0.0200001 0.0080001 0.0030001 0.0070001 0.0020001 0.0050001 0.0030001
16 73.0690001 1.5400001 0.1630001 0.0520001 0.0120001 0.0040001 0.0030001
17 0.1870001 0.0310001 0.0130001 0.0070001 0.0030001 0.0040001 0.0030001
18 1023.2630001 772.2110001 161.3490001 24.6970001 4.2350001 1.0160001 0.3350001
19 0.0210001 0.0100001 0.0050001 0.0020001 0.0030001 0.0050001 1e-07
20 3607.9150001 1636.0320001 429.3100001 61.0260001 9.9920001 1.5290001 0.4090001
21 1756.4790001 1069.5920001 897.1370001 803.1460001 439.8570001 71.9850001 14.4810001
22 0.2810001 0.0550001 0.0110001 0.0070001 0.0030001 0.0040001 0.0030001


==> benchmark/results/3Obj_W_2/timeouts.txt <==
1 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0
5 0 0 0 0 0 0 0
6 0 0 0 0 0 0 0
7 0 0 0 0 0 0 0
8 0 0 0 0 0 0 0
9 0 0 0 0 0 0 0
10 20 0 0 0 0 0 0
11 0 0 0 0 0 0 0
12 0 0 0 0 0 0 0
13 0 0 0 0 0 0 0
14 0 0 0 0 0 0 0
15 0 0 0 0 0 0 0
16 0 0 0 0 0 0 0
17 0 0 0 0 0 0 0
18 10 10 0 0 0 0 0
19 0 0 0 0 0 0 0
20 30 20 0 0 0 0 0
21 10 10 10 10 0 0 0
22 0 0 0 0 0 0 0


==> benchmark/results/3Obj_W_8/cost.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 100.210524538706 100.210524538706 100.210524538706 100.210524538706 100.210524538706 100.210524538706 99.9999982556458
2 4 1 144.797862104731 107.418613289482 114.702857836137 107.418613289482 98.2206454491371 95.180589705643 95.180589705643 95.180589705643 94.9999990644704 94.9999990644704
3 6 1 100.204716577875 100.204716577875 100.204716577875 100.204716577875 100.204716577875 100.204716577875 100.204716577875 100.204716577875 100.204716577875 99.99999897776
4 22 1 110.935370431204 104.693003503642 104.693003503642 104.693003503642 101.0344833468 100.737826261743 101.0344833468 100.754097305308 100.066876746006 99.9999989729505
5 12 2 92.101123008146 87.8613366798826 87.8613366798826 86.7618836488161 86.4370161226283 84.9999994035464 85.0488492595261 85.0488492595261 84.9999994035464 84.9999994035464
6 13 2 113.57223074653 101.084316172167 103.111796238893 95.5516744099826 98.083305268761 95.3670263802634 95.3602769100411 94.9999976117497 95.1121175867404 94.9999976117497
7 14 2 110.096241698589 102.760263918684 101.592775458858 101.592775458858 101.062002587431 100.374105503276 100.478142262756 100.478142262756 100.192688027729 99.9999985300401
8 15 2 105.186025793816 105.186025793816 101.120454937967 101.120454937967 100.218488981852 100.218488981852 100.218488981852 100.218488981852 100.312715795438 108.209149579781
9 16 2 111.422522358502 111.422522358502 111.422522358502 104.890964026253 102.636086674758 100.172110184105 100.827844088267 100.82061396738 100.133090173489 99.9999999986608
10 17 2 106.235128545493 105.951716193744 101.142207178684 104.959997728971 101.142207178684 100.000000001452 100.000000001452 100.000000001452 100.000000001452 99.9999999998824
11 19 2 103.814068741939 103.814068741939 103.814068741939 101.893439094034 100.341372301366 100.103654770385 100.341372301366 100.341372301366 100.038869776719 99.9999987805191
12 20 2 114.485897043767 114.48573881946 100.000028906918 100.000006806473 100.000006825428 100.000056412018 100.000073402746 100.000073631145 100.000073539785 99.9999992158086
13 3 3 126.195689508002 105.111440456824 105.111440456824 103.293396093207 102.685925033568 100.787698575643 100.333064203732 100.206376837203 100.015231064443 99.9999986663283
14 11 3 112.11433373211 101.786434791446 101.651956505703 101.548323730571 100.406631364816 100.040002194807 100.109063274889 100.109216128848 100.040187520469 99.9999960846838
15 18 3 105.777911115672 104.185602078544 95.6004798132434 94.3686552187917 91.6049610023146 90.6868887431596 90.6187047141636 90.3972449725935 90.1725433247836 90.002067735103
16 10 4 111.265630087271 103.706554153183 100.103409752589 98.1092186450645 96.7447243403068 95.3043631854502 95.5326094901441 95.3966093817683 95.3897663949854 95.4040598093924
17 21 4 118.577383972759 114.057916065194 104.759136595711 102.723059495872 101.423112912167 100.323982997295 100.331835183452 100.268524427019 100.127689104563 104.999998515744
18 2 5 100.018723295989 100.443639244818 98.4835076896102 98.8007874518893 96.7165124388667 96.0793214540589 95.7695315347052 95.609582375622 95.4268626906333 95.3575027166722
19 5 6 107.219159371514 97.4700173366687 92.9734234146257 91.7107533090192 90.8764566928061 90.8365833835622 90.1252074055241 90.0948417977389 90.0412868027729 105.136172788713
20 7 6 105.945022425062 97.2302846287443 95.741615097492 95.6488913113194 95.7315868394706 95.6070477497363 95.3437912709614 95.2002361063722 95.0585046286345 114.999999999802
21 9 6 104.296609311438 103.724887315003 97.7059197445154 97.2588838149577 96.3528941938569 95.7535045288663 95.5632606197546 95.1941481436478 95.022987878262 104.999996373767
22 8 8 108.62070807907 100.825030665787 102.183905637894 101.507212905232 97.4301628612667 96.0330734103945 95.6893554255898 95.3757096450064 95.2372883745817 105.167416616803


==> benchmark/results/3Obj_W_8/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1 1 1 1 1 1
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 1 1 1 1 1 1 1 1
5 12 2 1 1 1 1 1 1 1 1 1 1
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 1 1 1 1 1 1 1 1 1 1
8 15 2 1 1 1 1 1 1 1 1 1 1
9 16 2 1 1 1 1 1 1 1 1 1 1
10 17 2 1 1 1 1 1 1 1 1 1 1
11 19 2 1 1 1 1 1 1 1 1 1 1
12 20 2 1 1 1 1 1 1 1 1 1 1
13 3 3 1 1 1 1 1 1 1 1 1 1
14 11 3 1 1 1 1 1 1 1 1 1 1
15 18 3 1 1 1 1 1 1 1 1 1 1
16 10 4 1 1 1 1 1 1 1 1 1 1
17 21 4 1 1 1 1 1 1 1 1 1 1
18 2 5 1 1 1 1 1 1 1 1 1 1
19 5 6 1 1 1 1 1 1 1 1 1 1
20 7 6 1 1 1 1 1 1 1 1 1 1
21 9 6 1 1 1 1 1 1 1 1 1 1
22 8 8 1 1 1 1 1 1 1 1 1 1


==> benchmark/results/3Obj_W_8/memory.txt <==
1 1 1 321 36 36 36 36 36 36 36 36 37
2 4 1 161 130 130 132 132 133 136 136 164 705
3 6 1 35 35 35 35 35 35 35 35 35 35
4 22 1 128 128 128 128 129 129 129 129 140 361
5 12 2 163 136 141 140 141 142 143 143 174 818
6 13 2 168 116 117 118 119 119 120 120 151 763
7 14 2 106 107 108 108 108 109 109 109 143 811
8 15 2 156 138 138 138 138 138 138 138 144 190
9 16 2 187 178 185 192 194 195 196 197 228 785
10 17 2 133 123 123 123 123 123 123 123 150 704
11 19 2 184 174 174 175 175 175 175 175 192 526
12 20 2 343 344 344 344 344 344 431 436 570 6931
13 3 3 622 445 466 482 505 522 543 932 1549 13686
14 11 3 499 506 512 520 537 544 548 844 1317 10017
15 18 3 1710 1780 1860 1970 2081 2206 3755 3882 6120 89229
16 10 4 1078 1136 1222 1321 1454 1627 3139 3282 5882 110168
17 21 4 6068 6352 6830 7197 7893 17570 17908 33031 78947 1181282
18 2 5 2176 1549 1646 1783 1833 1979 2723 3806 7563 72305
19 5 6 12447 13886 15504 17181 19830 40066 43638 77786 198676 1020287
20 7 6 11140 12077 13457 14556 17530 38028 38738 65842 164691 990657
21 9 6 13446 14968 17679 19618 23304 45253 50257 88345 222168 1713904
22 8 8 16509 18698 21349 25448 30434 62230 114613 122143 316577 2883752


==> benchmark/results/3Obj_W_8/memoryOpt.txt <==
1 64348.26 31
5 9735717.685 31
3 1974571.835 31
1 195301.31 31
6 145929639.94 32
1 34285.72 31
6 136671097.68 32
8 361174749.8 32
6 220893829.465 32
4 13030278.325 31
3 1583975.455 31
2 213618.94 31
2 190451.06 31
2 181485.525 31
2 144997.78 31
2 253219.055 31
2 184259.57 31
3 11458835.325 31
2 212130.54 31
2 1042569.955 31
4 136307367.93 32
1 152516.83 31


==> benchmark/results/3Obj_W_8/memoryouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 0
16 10 4 0 0 0 0 0 0 0 0 0 0
17 21 4 0 0 0 0 0 0 0 0 0 0
18 2 5 0 0 0 0 0 0 0 0 0 0
19 5 6 0 0 0 0 0 0 0 0 0 0
20 7 6 0 0 0 0 0 0 0 0 0 0
21 9 6 0 0 0 0 0 0 0 0 0 0
22 8 8 0 0 0 0 0 0 0 0 0 0


==> benchmark/results/3Obj_W_8/paths.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 3.8
2 4 1 1.25 1.8 1.8 2.35 2.6 2.9 3 3 3.4 6.05
3 6 1 1 1 1 1 1 1 1 1 1 3.4
4 22 1 2.25 2.35 2.45 2.6 3.3 3.65 3.8 3.85 5.2 18.7
5 12 2 1.8 2 2.05 2.05 2.2 2.55 2.55 2.55 3.15 8.05
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 1.85 1.9 1.9 1.9 2.25 2.8 2.85 2.85 4.1 15.35
8 15 2 1.3 1.3 1.5 1.5 1.3 1.3 1.3 1.3 1.3 3.15
9 16 2 2.45 2.5 2.55 3.05 3.75 4.5 4.65 5 6.3 16.5
10 17 2 2.3 2.4 2.65 2.7 2.95 3 3 3 4.4 25.6
11 19 2 1.8 1.8 1.95 2.15 2.75 3.3 3.3 3.3 4.35 10.75
12 20 2 1.4 1.4 1.2 1.25 1.25 1.2 1.3 1.3 1.45 12.25
13 3 3 3.95 3.7 4 4.45 5.15 5.8 6.5 8 10.7 55.95
14 11 3 2.85 2.85 3.05 3 3.4 3.6 3.75 5 6.5 55.75
15 18 3 2.8 3.2 3.55 3.8 3.9 3.95 5.35 5.9 7.95 46.95
16 10 4 4.35 4.7 5.2 5.65 7.5 8.2 11.15 12.3 17.15 182.65
17 21 4 2.95 3.05 3.35 3.45 3.8 4.75 4.95 6.1 9.3 69.95
18 2 5 2.7 3.1 2.95 3.25 3.4 4.1 4.5 4.8 5.7 54.3
19 5 6 4.7 5.5 5.7 6.65 8.05 9.5 10.8 12.9 18.3 44.75
20 7 6 4.15 4.65 5.4 5.95 7.05 8.6 9.55 11.5 16.2 25.15
21 9 6 4.65 5.1 5.35 6.15 7.1 8.35 8.9 9.6 10.95 44.85
22 8 8 4.8 5.4 5.95 7.3 9 12.1 15.15 16.25 23.15 335.6


==> benchmark/results/3Obj_W_8/pathsOpt.txt <==
1 9 31
5 4211 31
3 5607 31
1 341 31
6 25956 32
1 9 31
6 29318 32
8 21898 32
6 36783 32
4 9062 31
3 1949 31
2 433 31
2 337 31
2 371 31
2 123 31
2 173 31
2 379 31
3 13318 31
2 305 31
2 835 31
4 51422 32
1 336 31


==> benchmark/results/3Obj_W_8/time.txt <==
1 1 1 1.5 1 1 1 1 1 1 1 1 1
2 4 1 1 1.5 1.5 2 1 1 2.5 1.5 2.5 23.5
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1.5 2 1.5 1 1 1.5 1 1 1.5 7
5 12 2 1.5 1 2 1 3 1.5 1.5 2 2.5 24.5
6 13 2 1.5 1 1 1.5 1 1.5 1 1 1 16.5
7 14 2 1.5 1 1 1.5 1 1 2 1.5 2 25.5
8 15 2 2.5 1 1 2 1 1 1 1 1 1.5
9 16 2 1.5 2 1.5 1.5 1.5 2 1.5 1.5 2.5 13.5
10 17 2 1.5 1 1 2.5 1 1 1 1.5 1 23.5
11 19 2 1 2.5 1.5 2.5 1.5 1 1.5 1.5 1.5 10.5
12 20 2 4 4.5 3.5 2 3.5 3 5 5 7 315
13 3 3 4.5 3.5 5 4 6 4.5 4 9 17.5 2840
14 11 3 5.5 4.5 4.5 6 6.5 4.5 7 8.5 19.5 1533
15 18 3 12.5 14 16 16.5 18 19 33.5 34 60.5 46972.5
16 10 4 9.5 13 14.5 13.5 15 17.5 36 38 72 25260
17 21 4 83.5 84 94 97 112 251.5 250.5 485 1319 379372
18 2 5 22.5 21 22 24 26.5 28 42 61 135.5 9987.5
19 5 6 194.5 219.5 244.5 277.5 327.5 709 778.5 1538 5530.5 752615.5
20 7 6 144 156 172.5 199.5 239.5 544 560.5 1024.5 3085 836832
21 9 6 189 209 259 286.5 347 687.5 783.5 1475.5 4218.5 539975
22 8 8 225.5 255 294.5 364.5 452 949 1872.5 2062 7014 693318.5


==> benchmark/results/3Obj_W_8/timeOpt.txt <==
1 1.05 31
5 1037 31
3 289.8 31
1 3.8 31
6 76243.5 32
1 1 31
6 84295.75 32
8 70680.75 32
6 54843.05 32
4 2548.9 31
3 159.95 31
2 4.05 31
2 2.7 31
2 3.8 31
2 1.3 31
2 2.9 31
2 3.5 31
3 4719.65 31
2 2.5 31
2 35.25 31
4 38214.85 32
1 1.9 31


==> benchmark/results/3Obj_W_8/timeouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 0
16 10 4 0 0 0 0 0 0 0 0 0 0
17 21 4 0 0 0 0 0 0 0 0 0 5
18 2 5 0 0 0 0 0 0 0 0 0 0
19 5 6 0 0 0 0 0 0 0 0 0 20
20 7 6 0 0 0 0 0 0 0 0 0 20
21 9 6 0 0 0 0 0 0 0 0 0 10
22 8 8 0 0 0 0 0 0 0 0 0 15


==> benchmark/results/6Bounds_8/cost.txt <==
1 1 1 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965 99.9999999997965
2 4 1 142.255170090546 102.442409541681 108.260105160094 102.442409541681 105.817695617552 99.9999999991384 99.9999999991384 99.9999999991384 99.9999999991384 99.9999999991384
3 6 1 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545 99.9999999997545
4 22 1 100.553205143315 100.553205143315 100.553205143315 100.553205143315 100.19686126894 99.999999999489 100.19686126894 100.19686126894 99.999999999489 99.999999999489
5 12 2 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207 99.9999999998207
6 13 2 100.299030854773 100.261418214366 100.271286913516 100.256382237699 100.261418214366 99.999999999685 99.999999999685 99.999999999685 99.999999999685 99.999999999685
7 14 2 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618 99.9999999998618
8 15 2 102.829819165536 102.829819165536 100.904250882555 100.904250882555 100.250639574806 100.250639574806 100.250639574806 100.250639574806 100.305270402161 99.9999999998731
9 16 2 100.140878124204 100.140878124204 100.140878124204 100.140878124204 100.140878124204 100.140878124204 100.140878124204 100.140878124204 100.140878124204 99.9999999992217
10 17 2 103.78548894457 100.694457576025 100.513127384475 100.694457576025 100.513127384475 99.9999999999508 99.9999999999508 99.9999999999508 99.9999999999508 99.9999999999508
11 19 2 100.286438881851 100.286438881851 100.286438881851 100.286438881851 100.044407437273 99.9999999998465 100.044407437273 100.044407437273 99.9999999998465 99.9999999998465
12 20 2 100.000252873561 100.000069537821 100.000125520077 100.000187991514 100.000303050385 100.000303050385 100.000303050385 100.000304006708 100.00030362418 99.9999999999974
13 3 3 125.197954709027 116.452924423676 111.063778970161 105.862202909459 107.331918544367 103.069213106426 103.069213106426 102.031561291929 102.031561291929 99.9999999999997
14 11 3 118.403777211363 118.403777211363 100.188963125761 100.188963125761 100.130827195554 100.000648192448 100.130827195554 100.131155482278 100.001325794824 99.9999999974719
15 18 3 116.969964300693 116.969964300693 112.239547938568 108.526871876707 101.24733563139 99.9999999999898 100.41577852078 99.9999999999898 99.9999999999898 104.001233668349
16 10 4 105.802133143433 100.300116698999 100.728409593229 101.846506550672 101.846506550672 101.601370621291 100.054980769618 100.054980769618 100.054980769618 139.999999999758
17 21 4 115.578461629327 113.644748752265 105.496532781135 100.840115468518 100.279978597645 100.000007936635 100.000021394139 100.000018702595 100.000018702595 139.999999999899
18 2 5 122.565605049505 105.617653722566 103.881639615694 103.538502931949 100.967938029594 100.654607509784 100.043063989226 100.043642705646 100.037237090389 100.031165763632
19 5 6 104.67074219091 103.136838648308 102.670096261332 102.670096261332 101.333071563258 100.186145782816 100.186079329764 100.076440705977 100.000177206073 200
20 7 6 108.651375886652 102.039514071697 100.368561187474 100.368561810367 100.273674992715 100.270220313017 100.270219690124 100.317678991395 100.000287479677 180
21 9 6 113.503718224111 113.465124938118 100.000003559811 102.209563168768 101.77336052293 101.038829350698 100.350847630817 100.000003559811 100.000003559811 140
22 8 8 110.223183488038 109.69295493368 105.457798958885 103.323346448625 101.117820398927 100.780475953489 100.339081898925 100.202597804652 119.999999999652 200


==> benchmark/results/6Bounds_8/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1 1 1 1 1 1
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 1 1 1 1 1 1 1 1
5 12 2 1 1 1 1 1 1 1 1 1 1
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 1 1 1 1 1 1 1 1 1 1
8 15 2 1 1 1 1 1 1 1 1 1 1
9 16 2 1 1 1 1 1 1 1 1 1 1
10 17 2 1 1 1 1 1 1 1 1 1 1
11 19 2 1 1 1 1 1 1 1 1 1 1
12 20 2 1 1 1 1 1 1 1 1 1 1
13 3 3 1 1 1 1 1 1 1 1 1 1
14 11 3 1 1 1 1 1 1 1 1 1 1
15 18 3 1 1 1 1 1 1 1 1 1 1
16 10 4 1 1 1 1 1 1 1 1 1 1
17 21 4 1 1 1 1 1 1 1 1 1 1
18 2 5 1 1 1 1 1 1 1 1 1 1
19 5 6 1 1 1 1 1 1 1 1 1 1
20 7 6 1 1 1 1 1 1 1 1 1 1
21 9 6 1 1 1 1 1 1 1 1 1 1
22 8 8 1 1 1 1 1 1 1 1 1 1


==> benchmark/results/6Bounds_8/memory.txt <==
1 1 1 317 36 36 36 36 36 36 36 36 37
2 4 1 228 199 199 200 201 201 201 201 318 2556
3 6 1 37 37 37 37 37 37 37 37 37 37
4 22 1 140 140 140 140 141 141 141 141 174 852
5 12 2 206 178 182 183 183 186 186 186 286 2086
6 13 2 188 136 136 137 137 137 138 138 209 1638
7 14 2 102 102 102 102 102 102 102 102 124 567
8 15 2 171 152 152 152 152 152 152 152 164 246
9 16 2 286 276 276 277 277 278 278 278 405 2640
10 17 2 147 136 136 136 136 136 136 136 202 1530
11 19 2 218 208 208 208 208 208 208 208 296 2057
12 20 2 705 731 737 736 744 729 1592 1649 2952 103428
13 3 3 503 391 415 470 534 575 620 622 673 733
14 11 3 764 806 846 873 918 985 990 1962 3449 23662
15 18 3 3651 4420 5261 6177 8352 9190 19282 20786 41812 476611
16 10 4 2600 3292 3600 4314 5527 6990 17736 19856 45352 600371
17 21 4 12434 13873 16935 19746 23867 52619 56202 102910 246391 2976622
18 2 5 4073 3885 4581 5137 5804 6873 10763 15902 32279 643355
19 5 6 114776 143075 174828 254511 338792 1116467 1356299 3481325 13843725 2383521
20 7 6 77924 86736 109772 145476 208431 661380 769502 1811061 7153959 2764372
21 9 6 46815 49942 68170 83363 122920 291503 306162 699156 2654767 4477553
22 8 8 107299 168679 242788 337866 458246 1383566 3201359 3601524 13695819 1701315


==> benchmark/results/6Bounds_8/memoryouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 0
16 10 4 0 0 0 0 0 0 0 0 0 0
17 21 4 0 0 0 0 0 0 0 0 0 0
18 2 5 0 0 0 0 0 0 0 0 0 0
19 5 6 0 0 0 0 0 0 0 0 0 0
20 7 6 0 0 0 0 0 0 0 0 0 0
21 9 6 0 0 0 0 0 0 0 0 0 0
22 8 8 0 0 0 0 0 0 0 0 0 0


==> benchmark/results/6Bounds_8/paths.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 4.2
2 4 1 2.6 3.2 3.2 4.2 4.4 5.4 5.4 5.4 7.8 22.6
3 6 1 1 1 1 1 1 1 1 1 1 7.4
4 22 1 4.2 5.4 5.6 7 8.8 9.2 9.2 9.6 17.4 184.2
5 12 2 3.6 3.6 5 5 6 7.6 8 8 10.4 35.2
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 3.2 3.2 3.2 3.2 4.2 5.2 5.2 5.2 8 21
8 15 2 1.6 1.6 1.8 1.8 1.6 1.6 1.6 1.6 1.8 11.2
9 16 2 5 5.4 6.2 7.8 9.6 11.4 11.8 12.6 20.4 173
10 17 2 3.6 4.4 4.6 5 5.2 5.6 5.6 5.6 9.6 87.2
11 19 2 2.4 2.4 2.4 2.4 3 3.6 3.6 3.6 7.4 72
12 20 2 3.4 4.2 4 3.6 3.2 3.2 5.4 5 7.6 150.4
13 3 3 6.8 8 9.6 10.2 15.8 18.6 25.2 28.2 42.8 75.8
14 11 3 11 14.4 16.2 19.2 21.4 25 24.6 40.4 62.4 907.8
15 18 3 4 8.8 6.4 12 18.4 14 21.4 24.8 35.8 6531.8
16 10 4 9.4 10.6 10.8 14.8 21.8 31 47.6 57.2 104.6 4667.4
17 21 4 10.6 15.2 17.4 20.2 23.6 36.2 41 52.8 81.8 444
18 2 5 7.2 8.4 10.8 10.6 12.6 16.4 21.4 25.4 32.4 706.6
19 5 6 11.8 17.6 19 27.8 42.6 89.4 98.2 178.2 431.8 1
20 7 6 15 18.4 21.2 34 50.2 76.2 94.2 122.2 191.4 1202.6
21 9 6 14.4 16.4 18.8 26 33.2 45.6 53.8 67.4 85.6 1053
22 8 8 14.8 19.4 26.6 32.8 49.8 92.8 144.2 179 315.8 1


==> benchmark/results/6Bounds_8/time.txt <==
1 1 1 3 1 1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 3 7 1 1 5 135
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 3 1 1 1 1 1 1 35
5 12 2 1 1 1 1 1 3 1 3 3 135
6 13 2 3 1 1 1 1 1 1 1 1 113
7 14 2 1 1 3 1 1 1 1 1 1 27
8 15 2 1 1 1 1 3 1 3 1 3 3
9 16 2 5 5 1 3 3 1 3 1 5 213
10 17 2 1 1 1 3 1 3 3 1 1 69
11 19 2 1 1 1 3 1 1 1 1 3 57
12 20 2 9 11 11 11 9 9 25 25 49 7367
13 3 3 3 3 3 9 7 3 7 9 9 17
14 11 3 7 11 9 11 9 11 9 25 57 6769
15 18 3 31 39 47 55 85 103 273 309 811 3939589
16 10 4 31 43 43 53 71 99 273 323 933 4096271
17 21 4 195 223 265 319 395 1057 1193 2555 8341 2285757
18 2 5 59 69 91 95 113 139 223 325 697 128069
19 5 6 1795 2343 3093 4677 6799 31691 42339 158331 1378767 3738415
20 7 6 991 1217 1485 2121 3371 12673 15753 44929 280451 4310713
21 9 6 713 829 1087 1391 2187 5233 5625 13575 65205 1950855
22 8 8 1459 2417 3543 5361 8291 29949 98331 127743 1222113 3821139


==> benchmark/results/6Bounds_8/timeouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 60
16 10 4 0 0 0 0 0 0 0 0 0 60
17 21 4 0 0 0 0 0 0 0 0 0 40
18 2 5 0 0 0 0 0 0 0 0 0 0
19 5 6 0 0 0 0 0 0 0 0 0 100
20 7 6 0 0 0 0 0 0 0 0 0 80
21 9 6 0 0 0 0 0 0 0 0 0 40
22 8 8 0 0 0 0 0 0 0 0 20 100


==> benchmark/results/6Obj_W_1/cost.txt <==
1 53329.014917 88706.4457 88706.4457 88706.4457 88706.4457 88706.4457 88706.4457
2 4789751.4172989 4792257.6261275 4791865.5275021 4849236.9017664 4849211.4965166 4849236.9017664 4820148.6836384
3 19526020.6497675 21443927.9380846 22464807.4184164 24301037.0975496 25155579.530573 26844837.2693054 25189809.8218345
4 784514.0089957 795068.5480457 804001.8273933 803280.8094223 1787868.0586213 1785378.7124279 1807041.2527476
5 11720422.5188702 12127088.2383449 12469874.3464443 12469674.5685871 12472015.4204935 13414445.801435 18640606.7806051
6 1725924.8420766 1679104.9655489 1685556.0873328 1679150.8446946 1696257.7042185 1697322.768287 1733766.9357914
7 71359964.6234003 71360770.9554298 71373876.2216314 71373616.4838314 77590165.6419842 77575882.2904526 71865525.2667074
8 2310971.5087932 2315889.4544975 2324640.2763422 2324495.8422994 2550764.3705521 2561638.0757684 2585184.6930813
9 2717922.4740754 3019074.6568156 3019282.4042777 3020228.7723415 3021989.3017414 5631077.5846011 7779885.4568191
10 7794791047.76864 7826400817.03888 7794939053.44425 7868344231.95403 7794936399.65878 8016297960.92346 8458713982.60441
11 10147983019.5172 10194654056.2295 10147836977.419 10257080335.6569 10147845997.7032 10490631295.3797 11131102519.9109
12 18844269958.0186 18845077921.3243 18859069285.2078 18858463426.4705 18940472943.2778 18876880235.9401 19525185408.9131
13 3179776808.4042 3253873324.77627 3180796872.21991 3395437937.85152 3180574828.1283 3584672901.57494 6168205557.75357
14 16495268827.4589 19226419870.4491 19226420435.0786 19226420500.6798 19226422359.6931 19226421382.2993 19226431159.3199
15 12674830256.6484 19773211606.3513 19773211316.1642 19773211841.9283 19773217458.4289 19773215334.831 19773240233.5169
16 34849771.184779 34851490.3628323 34856780.3615367 34854500.2912747 34953574.722717 34942479.772194 35053429.618722


==> benchmark/results/6Obj_W_1/iterations.txt <==
3 1 1 1 1 1 1 1
5 1 1 1 1 1 1 1
7 1 1 1 1 1 1 1


==> benchmark/results/6Obj_W_1/paths.txt <==
3 5748 211.9 111.9 58.4 33.2 18 12.5
5 2085.1 101.7 46.3 26.6 15.1 8.2 5.4
7 159.2 13.6 13.7 7.5 8 5.6 4.3


==> benchmark/results/6Obj_W_1/time.txt <==
1 0.0040001 1e-07 1e-07 0.0020001 1e-07 1e-07 1e-07
2 3590.0990001 36.4130001 20.8350001 9.3620001 3.6030001 1.9710001 1.0470001
3 4997.5690001 658.9880001 34.2470001 5.1650001 1.1820001 0.4240001 0.1680001
4 1570.5630001 37.7250001 1.4820001 0.2450001 0.0460001 0.0220001 0.0090001
5 2754.0040001 29.3240001 4.7040001 1.4010001 0.5070001 0.1890001 0.0850001
6 3648.4360001 72.1130001 9.6660001 2.6850001 1.0080001 0.5480001 0.3240001
7 1432.5780001 35.2830001 2.3690001 0.6300001 0.2490001 0.0950001 0.0350001
8 3280.6860001 64.2060001 2.6540001 0.4180001 0.0520001 0.0220001 0.0110001
9 2387.4480001 14.2510001 0.6000001 0.1080001 0.0190001 0.0080001 0.0070001
10 4522.3870001 58.6810001 2.6920001 0.4650001 0.0540001 0.0270001 0.0070001
11 6177.7930001 123.5250001 5.2110001 0.8120001 0.0740001 0.0320001 0.0080001
12 3243.5220001 86.1520001 21.3250001 6.5240001 2.6470001 1.0160001 0.4210001
13 4656.7600001 109.556666766667 4.70333343333333 1.06888898888889 0.386666766666667 0.198888988888889 0.0744445444444444
14 4835.48222232222 109.051111211111 4.47888898888889 0.841111211111111 0.2600001 0.187777877777778 0.134444544444444
15 3183.67857152857 77.6071429571429 6.18142867142857 1.66571438571429 0.672857242857143 0.2800001 0.1100001
16 2211.0900001 73.0666667666667 2.45333343333333 0.323333433333333 0.0333334333333333 0.0133334333333333 0.00666676666666667


==> benchmark/results/6Obj_W_1/timeouts.txt <==
1 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0
3 50 0 0 0 0 0 0
4 20 0 0 0 0 0 0
5 30 0 0 0 0 0 0
6 30 0 0 0 0 0 0
7 10 0 0 0 0 0 0
8 40 0 0 0 0 0 0
9 20 0 0 0 0 0 0
10 50 0 0 0 0 0 0
11 60 0 0 0 0 0 0
12 40 0 0 0 0 0 0
13 50 0 0 0 0 0 0
14 40 0 0 0 0 0 0
15 20 0 0 0 0 0 0
16 0 0 0 0 0 0 0


==> benchmark/results/6Obj_W_14/cost.txt <==
1 1 1 99.9999999996682 99.9999999996682 99.9999999996682 99.9999999996682
2 4 1 105.4120893449 104.829445622731 99.9999999994813 99.9999999994813
3 6 1 99.9999999996291 99.9999999996291 99.9999999996291 99.9999999996291
4 22 1 100.002652850969 100.001764799097 100.001764799097 99.999999999611
5 12 2 99.9999999998142 99.9999999998142 99.9999999998142 99.9999999998142
6 13 2 100.00868781538 100.077149337955 100.00868781538 99.9999999998578
7 14 2 100.129582743272 100.112980459109 100.112980459109 99.9999999998031
8 15 2 100.728206259738 100.238808343699 100.238808343699 99.999999999948
9 16 2 100.946579843651 101.358758704413 100.435621143401 99.9999999992303
10 17 2 156.155908979845 128.869479876013 99.9999999999416 99.9999999999416
11 19 2 100.168245493092 100.031130843905 100.031130843905 99.9999999997132
12 20 2 165.193709185735 132.596856510029 100.000003749425 99.9999999999999
13 3 3 101.712772445904 100.648106909764 100.159042152405 99.9999999998166
14 11 3 100.539006408349 100.532440103743 100.159505832578 100.001415280118
15 18 3 104.886188433085 101.026740977626 100.327219757073 102.096952772307
16 10 4 101.050117964806 101.050117964806 100.198881577685 139.999999999636
17 21 4 101.805007939547 100.691366531504 99.9999999996541 190
18 2 5 101.162408170926 102.617406731638 102.622411140678 133.291651757695
19 5 6 101.748271249574 100.634341144876 100.040523414341 150
20 7 6 100.27439814092 100.292699047598 124.762171066068 180
21 9 6 101.591500176809 101.456318745058 100.093997981954 155
22 8 8 102.322638686337 100.492033347377 100.057502507864 191.760307325165


==> benchmark/results/6Obj_W_14/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/6Obj_W_14/memory.txt <==
1 1 1 324 39 39 39
2 4 1 1793 1764 1765 1783
3 6 1 37 37 37 37
4 22 1 1050 1051 1051 1097
5 12 2 1256 1238 1255 1462
6 13 2 1182 1129 1130 1156
7 14 2 1618 1618 1618 1626
8 15 2 368 350 350 350
9 16 2 1869 1845 1847 1927
10 17 2 1757 1747 1747 1754
11 19 2 1819 1810 1810 1817
12 20 2 3637 3788 4647 100891
13 3 3 6612 6771 7745 93471
14 11 3 4928 5258 5855 27514
15 18 3 16023 22305 31350 345509
16 10 4 17372 20735 35063 593162
17 21 4 156264 196519 366218 2079564
18 2 5 36333 41675 72594 2590978
19 5 6 524569 707785 2287487 1236859
20 7 6 357180 528713 2140513 1144338
21 9 6 266340 358869 900029 3593350
22 8 8 472317 794974 2997260 2514136


==> benchmark/results/6Obj_W_14/memoryOpt.txt <==
1 38.8 61
5 2590977.5 62
3 93470.6 61
1 1783.45 61
6 1236859.15 62
1 37.25 61
6 1144337.85 62
8 2514136.15 62
6 3593350.1 62
4 593162.45 62
3 27514.3 61
2 1461.95 61
2 1156.25 61
2 1625.7 61
2 349.95 61
2 1926.75 61
2 1753.65 61
3 345508.8 62
2 1816.75 61
2 100890.85 61
4 2079563.9 62
1 1096.9 61


==> benchmark/results/6Obj_W_14/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/6Obj_W_14/paths.txt <==
1 1 1 6.6 6.6 6.6 6.6
2 4 1 3.95 4.2 5.15 17.6
3 6 1 7.8 7.8 7.8 7.8
4 22 1 8.2 10.1 10.45 227.4
5 12 2 4.65 5.95 7.8 32.15
6 13 2 1 1 1 1
7 14 2 3 3.8 4.6 70.15
8 15 2 2.05 1.85 1.95 6.75
9 16 2 8.35 9.4 12.65 138
10 17 2 7.25 8.25 8.85 143.1
11 19 2 3 3.7 4.6 91.05
12 20 2 3.6 3.75 5.6 92.85
13 3 3 11.05 13.55 20.85 699
14 11 3 8.75 9.65 15.85 402.1
15 18 3 12.55 16.5 24.65 507.55
16 10 4 14.75 20.95 37.75 1901.45
17 21 4 18.1 21.15 36.6 383.1
18 2 5 12.55 13.4 25.75 3163.75
19 5 6 35.95 47.3 103.75 895.25
20 7 6 30.2 45.15 94.9 978.2
21 9 6 30.3 41.3 73.8 734.9
22 8 8 29.3 65.25 134.65 757.1


==> benchmark/results/6Obj_W_14/pathsOpt.txt <==
1 6.6 61
5 3163.75 62
3 699 61
1 17.6 61
6 895.25 62
1 7.8 61
6 978.2 62
8 757.1 62
6 734.9 62
4 1901.45 62
3 402.1 61
2 32.15 61
2 1 61
2 70.15 61
2 6.75 61
2 138 61
2 143.1 61
3 507.55 62
2 91.05 61
2 92.85 61
4 383.1 62
1 227.4 61


==> benchmark/results/6Obj_W_14/peakMemoryOpt.txt <==
1 254693.65 61
5 1045631.65 62
3 635040.55 61
1 473487.75 61
6 1068580.65 62
1 254810.25 61
6 818727.25 62
8 1374945.05 62
6 1593023.55 62
4 775869.35 62
3 835516.3 61
2 545975.85 61
2 255023.85 61
2 473449.2 61
2 291735.1 61
2 583481.3 61
2 219007.15 61
3 895253.35 62
2 1274065.85 61
2 792362.3 61
4 762026.15 62
1 437806.9 61


==> benchmark/results/6Obj_W_14/time.txt <==
1 1 1 2 1 1 1
2 4 1 21.5 20 20.5 63.5
3 6 1 1.5 1 1 1
4 22 1 11 10 9 49
5 12 2 15 12.5 13.5 71
6 13 2 10.5 10 10.5 47.5
7 14 2 14.5 15.5 16.5 80
8 15 2 4.5 3.5 3 6.5
9 16 2 17 16 18.5 104.5
10 17 2 16 16 17 84.5
11 19 2 16.5 17 18 74.5
12 20 2 49.5 51.5 63 31093
13 3 3 74 76.5 92.5 348326
14 11 3 55 64.5 79 3357
15 18 3 164.5 260 449.5 2085695.5
16 10 4 226 291 592 2701056.5
17 21 4 2631.5 3736.5 9484.5 3896292.5
18 2 5 547 674 1318 1352568
19 5 6 11779.5 18237.5 107969.5 2129690.5
20 7 6 5928.5 10007.5 77562.5 4550876
21 9 6 4741 7022 23389 2476779.5
22 8 8 7792.5 16639 100019 3924131.5


==> benchmark/results/6Obj_W_14/timeOpt.txt <==
1 1 61
5 1352568 62
3 348326 61
1 63.5 61
6 2129690.5 62
1 1 61
6 4550876 62
8 3924131.5 62
6 2476779.5 62
4 2701056.5 62
3 3357 61
2 71 61
2 47.5 61
2 80 61
2 6.5 61
2 104.5 61
2 84.5 61
3 2085695.5 62
2 74.5 61
2 31093 61
4 3896292.5 62
1 49 61


==> benchmark/results/6Obj_W_14/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 40
16 10 4 0 0 0 50
17 21 4 0 0 0 90
18 2 5 0 0 0 30
19 5 6 0 0 0 50
20 7 6 0 0 0 80
21 9 6 0 0 0 55
22 8 8 0 0 0 100


==> benchmark/results/6Obj_W_8/cost.txt <==
1 1 1 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025 99.9999999996025
2 4 1 127.759968023987 102.088033086822 104.989895325728 102.088033086822 102.901862238065 99.9999999991589 99.9999999991589 99.9999999991589 99.9999999991589 99.9999999991589
3 6 1 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438 99.9999999997438
4 22 1 100.005996975953 100.005996975953 100.005996975953 100.005996975953 100.001159626785 99.9999999993765 100.001159626785 100.001159626785 99.9999999993765 99.9999999993765
5 12 2 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372 99.9999999998372
6 13 2 100.106888795544 100.013673201393 100.039483857971 99.9999999997803 100.013673201393 99.9999999997803 99.9999999997803 99.9999999997803 99.9999999997803 99.9999999997803
7 14 2 100.209408016428 100.209408016428 100.209408016428 100.209408016428 100.154541704534 100.140558236514 100.154541704534 100.154541704534 100.140558236514 99.9999999997467
8 15 2 102.471658779765 102.471658779765 100.798461585926 100.798461585926 100.640598124843 100.098218275838 100.098218275838 100.098218275838 100.307915500654 99.9999999999392
9 16 2 103.378251434803 103.378251434803 103.378251434803 100.109270683884 100.962993383059 100.109270683884 100.307916286057 100.039229496223 99.9999999994723 99.9999999994723
10 17 2 113.535373220226 102.219262345821 101.58403904808 102.219262345821 101.58403904808 99.9999999999556 99.9999999999556 99.9999999999556 99.9999999999556 99.9999999999556
11 19 2 100.415491725939 100.415491725939 100.415491725939 100.415491725939 100.063357933241 100.004599943628 100.063357933241 100.063357933241 100.004599943628 99.9999999998016
12 20 2 102.415118170544 102.414816302592 100.000100061379 100.000064785973 100.000164467905 100.000257740061 100.000257740061 100.000258767907 100.000258356757 99.9999999999945
13 3 3 107.421408817674 101.52421825666 101.52421825666 101.52421825666 100.679427258094 100.26812207825 100.042445948035 100.050166403532 100.007448519152 99.999999999822
14 11 3 119.063731116879 118.914801093951 111.955373606982 100.058447397396 100.002149439357 100.002149439357 100.002149439357 100.002149439357 100.002592415675 100.002149439357
15 18 3 111.135018806806 110.327920540287 105.734807302005 104.793075650447 100.820073839486 100.34599667899 100.279293878715 100.100682703495 100.020327473636 101.314899925178
16 10 4 113.146588321521 103.678326953445 101.807754493505 101.807754493505 101.212286891496 100.714156164107 100.474430867304 100.392563511503 100.168559154946 133.401249078791
17 21 4 107.226151772479 107.582692439968 101.797964211941 100.356473092148 100.061042019906 99.999999999252 100.026064368272 100.013067568917 100.013067568917 180
18 2 5 111.020507945333 105.464224959206 104.654730103372 103.428970554563 100.941128881031 100.33490178746 100.100854132093 100.099829930802 100.011267474106 106.666666663763
19 5 6 105.07356329835 102.993098288592 102.560696414589 101.931138040557 101.194595591909 100.202008372705 100.038240965579 100.014116051687 100.008709443805 166.666666666667
20 7 6 107.613303159997 100.608881408124 100.608881408124 100.608484843273 100.630075109845 100.278819581792 100.420298948319 100.267083857954 100.012621107551 166.666666666667
21 9 6 105.046739665162 104.363871295256 100.867192962037 101.353806145327 100.756171105269 100.360879192629 100.155634252104 100.059910416883 100.001022058164 173.333333333333
22 8 8 111.610197980068 110.948983182375 106.095135556049 103.669177233021 100.995132327876 100.602541060009 100.407677970652 100.2078700145 120.031830329745 190.083789165383


==> benchmark/results/6Obj_W_8/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1 1 1 1 1 1
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 1 1 1 1 1 1 1 1
5 12 2 1 1 1 1 1 1 1 1 1 1
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 1 1 1 1 1 1 1 1 1 1
8 15 2 1 1 1 1 1 1 1 1 1 1
9 16 2 1 1 1 1 1 1 1 1 1 1
10 17 2 1 1 1 1 1 1 1 1 1 1
11 19 2 1 1 1 1 1 1 1 1 1 1
12 20 2 1 1 1 1 1 1 1 1 1 1
13 3 3 1 1 1 1 1 1 1 1 1 1
14 11 3 1 1 1 1 1 1 1 1 1 1
15 18 3 1 1 1 1 1 1 1 1 1 1
16 10 4 1 1 1 1 1 1 1 1 1 1
17 21 4 1 1 1 1 1 1 1 1 1 1
18 2 5 1 1 1 1 1 1 1 1 1 1
19 5 6 1 1 1 1 1 1 1 1 1 1
20 7 6 1 1 1 1 1 1 1 1 1 1
21 9 6 1 1 1 1 1 1 1 1 1 1
22 8 8 1 1 1 1 1 1 1 1 1 1


==> benchmark/results/6Obj_W_8/memory.txt <==
1 1 1 319 37 37 37 37 37 37 37 37 38
2 4 1 225 196 196 198 198 198 201 201 316 2547
3 6 1 36 36 36 36 36 36 36 36 36 36
4 22 1 145 146 146 146 147 147 147 147 191 1098
5 12 2 204 177 178 179 179 181 181 182 273 1936
6 13 2 188 135 135 137 137 137 137 137 202 1505
7 14 2 132 132 132 132 132 132 132 132 220 1993
8 15 2 181 163 162 162 162 162 162 162 181 314
9 16 2 248 240 245 248 251 251 251 252 337 1874
10 17 2 141 131 131 131 131 131 131 131 182 1220
11 19 2 217 208 208 208 208 208 208 208 295 2066
12 20 2 658 679 693 672 675 675 1350 1442 2492 91401
13 3 3 1043 914 985 1024 1104 1172 1251 3109 6706 92449
14 11 3 842 862 895 936 980 1021 1022 2188 4159 41511
15 18 3 3298 4053 4807 5386 6970 7906 14972 16641 31953 338238
16 10 4 2266 2827 3363 4281 5437 7123 16993 20583 44189 536568
17 21 4 19653 22737 26452 32449 39824 105549 115088 235885 638172 1723512
18 2 5 5692 5441 5916 7274 8380 9858 21246 38342 100062 2347962
19 5 6 98537 124692 152835 226520 300034 955395 1111207 2779192 10023124 1685318
20 7 6 56295 74289 98638 134672 215195 732120 882142 2237878 9477618 1277183
21 9 6 70424 85648 111056 164192 231113 741951 871914 2137173 9615993 3699425
22 8 8 111822 167117 245771 330020 458977 1380135 3434092 3796047 14368851 1844295


==> benchmark/results/6Obj_W_8/memoryOpt.txt <==
1 65211.1133333333 61
5 255016865.266667 62
3 10975224.4 61
1 447005.06 61
6 1745684871.98 62
1 35500.8666666667 61
6 1518602417.59333 62
8 2613712401.82 62
6 1772888585.57333 62
4 64362440.9466667 62
3 5441007.35333333 61
2 366537.38 61
2 284613.9 61
2 326680.373333333 61
2 180651.606666667 61
2 419190.026666667 61
2 245483.426666667 61
3 43421905.46 62
2 402727.173333333 61
2 10073013.5133333 61
4 295931547.126667 62
1 245361.013333333 61


==> benchmark/results/6Obj_W_8/memoryouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 0
16 10 4 0 0 0 0 0 0 0 0 0 0
17 21 4 0 0 0 0 0 0 0 0 0 0
18 2 5 0 0 0 0 0 0 0 0 0 0
19 5 6 0 0 0 0 0 0 0 0 0 0
20 7 6 0 0 0 0 0 0 0 0 0 0
21 9 6 0 0 0 0 0 0 0 0 0 0
22 8 8 0 0 0 0 0 0 0 0 0 0


==> benchmark/results/6Obj_W_8/paths.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 6.33333333333333
2 4 1 2.26666666666667 2.86666666666667 2.86666666666667 3.93333333333333 3.93333333333333 4.93333333333333 4.93333333333333 5 7.2 21.8
3 6 1 1 1 1 1 1 1 1 1 1 6.33333333333333
4 22 1 5.06666666666667 6.86666666666667 8.2 9.6 11.9333333333333 12.2 12.2666666666667 13 22.7333333333333 218.666666666667
5 12 2 3.73333333333333 3.73333333333333 5 5.4 6.93333333333333 8.6 8.93333333333333 9.13333333333333 11.5333333333333 40.0666666666667
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 3.2 3.26666666666667 3.4 3.4 4.33333333333333 5.26666666666667 5.26666666666667 5.26666666666667 10.6666666666667 76.7333333333333
8 15 2 1.8 1.8 2 2.13333333333333 2.06666666666667 2.06666666666667 2.2 2.2 2.4 10.1333333333333
9 16 2 4.13333333333333 4.66666666666667 4.93333333333333 7.06666666666667 8.46666666666667 10.4 10.9333333333333 11.9333333333333 16.9333333333333 98.3333333333333
10 17 2 4.2 5 5.93333333333333 6.6 7.53333333333333 8.2 8.2 8.2 12.8666666666667 122.266666666667
11 19 2 2.46666666666667 2.46666666666667 2.53333333333333 3.13333333333333 3.8 4.86666666666667 4.86666666666667 5.26666666666667 8.8 122.333333333333
12 20 2 3.13333333333333 3.66666666666667 3.73333333333333 3.66666666666667 3.46666666666667 3.53333333333333 4.86666666666667 4.33333333333333 6 103.6
13 3 3 6.8 7.73333333333333 9.46666666666667 10.4666666666667 13.0666666666667 16.6666666666667 18.5333333333333 30.6666666666667 54.1333333333333 658.333333333333
14 11 3 9.26666666666667 10.8666666666667 11.8 11.4 12.4 14.0666666666667 14.9333333333333 25.4666666666667 41.4 993.4
15 18 3 5.2 10.9333333333333 9.26666666666667 12.9333333333333 16.1333333333333 16.8666666666667 25 29.1333333333333 40.8666666666667 3483.66666666667
16 10 4 9.06666666666667 9.73333333333333 11 12.4666666666667 21.2666666666667 30.9333333333333 43.8 65.4666666666667 103.2 2933.13333333333
17 21 4 7.93333333333333 10.2 12.6 12.8666666666667 16.1333333333333 26.8 32.4 50.0666666666667 94.4 24.2
18 2 5 6.93333333333333 7.13333333333333 8.53333333333333 9.73333333333333 11 14.2666666666667 26.6666666666667 39.6 70.5333333333333 1794.6
19 5 6 14.3333333333333 19.8666666666667 22.5333333333333 33 42.7333333333333 77.2666666666667 91.4666666666667 146.066666666667 305.6 803.666666666667
20 7 6 12.2 14.8666666666667 16.8 26.6 40.6 63.4666666666667 76.4 98.0666666666667 161.933333333333 348.4
21 9 6 13.2666666666667 16.5333333333333 18.9333333333333 25.5333333333333 33.0666666666667 44.6666666666667 52.9333333333333 62.6666666666667 83.6 483.666666666667
22 8 8 14 18 26.4666666666667 32 44.9333333333333 83.6 130 153.066666666667 222.866666666667 112.333333333333


==> benchmark/results/6Obj_W_8/pathsOpt.txt <==
1 9 61
5 22149 62
3 23593 61
1 433 61
6 31436 62
1 9 61
6 72857 62
8 41106 62
6 57058 62
4 70534 62
3 5075 61
2 784 61
2 712 61
2 698 61
2 136 61
2 759 61
2 778 61
3 81167 62
2 638 61
2 2520 61
4 83036 62
1 404 61


==> benchmark/results/6Obj_W_8/time.txt <==
1 1 1 1.66666666666667 1 1 1 1 1 1 1 1 1
2 4 1 3 1 1 1 1 2.33333333333333 1 3 2.33333333333333 123.666666666667
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 1.66666666666667 3 1.66666666666667 1.66666666666667 1.66666666666667 1.66666666666667 1.66666666666667 51.6666666666667
5 12 2 3 3.66666666666667 3 1.66666666666667 1.66666666666667 3 3 2.33333333333333 2.33333333333333 127.666666666667
6 13 2 1 2.33333333333333 1 2.33333333333333 1 1.66666666666667 1.66666666666667 1 2.33333333333333 83
7 14 2 1 1.66666666666667 2.33333333333333 1.66666666666667 3 1.66666666666667 1 1 1.66666666666667 105.666666666667
8 15 2 2.33333333333333 1 1 1.66666666666667 1 1.66666666666667 1.66666666666667 1.66666666666667 2.33333333333333 5
9 16 2 2.33333333333333 1.66666666666667 1.66666666666667 2.33333333333333 1 3 1.66666666666667 1 2.33333333333333 156.333333333333
10 17 2 1.66666666666667 1 1.66666666666667 1 1.66666666666667 1 1 1 1.66666666666667 122.333333333333
11 19 2 1.66666666666667 1 1.66666666666667 3 2.33333333333333 1.66666666666667 1 2.33333333333333 1 117
12 20 2 9.66666666666667 8.33333333333333 8.33333333333333 7.66666666666667 6.33333333333333 7.66666666666667 19 17.6666666666667 33 7637.66666666667
13 3 3 7 9.66666666666667 9.66666666666667 10.3333333333333 9.66666666666667 11.6666666666667 14.3333333333333 41 122.333333333333 241235
14 11 3 9 7.66666666666667 11.6666666666667 9.66666666666667 10.3333333333333 11 12.3333333333333 33 69.6666666666667 16933.6666666667
15 18 3 29.6666666666667 35.6666666666667 45.6666666666667 47.6666666666667 71 86.3333333333333 184.333333333333 231.666666666667 614.333333333333 1339157
16 10 4 24.3333333333333 33 36.3333333333333 49 64.3333333333333 89 223.666666666667 290.333333333333 729 1714408.33333333
17 21 4 301.666666666667 326.333333333333 405.666666666667 513 695.666666666667 2254.33333333333 2694.33333333333 6765.66666666667 27235 3799786.33333333
18 2 5 79 90.3333333333333 93.6666666666667 118.333333333333 140.333333333333 173 388.333333333333 751 2337 1363513.66666667
19 5 6 1457 1951 2460.33333333333 3999 5770.33333333333 25833 32931 121287 876157.666666667 2680462.33333333
20 7 6 663.666666666667 930.333333333333 1278.33333333333 1870.33333333333 3565.66666666667 15505.6666666667 21009.6666666667 70683 519381 3535813.66666667
21 9 6 917.666666666667 1161 1550.33333333333 2519 3860.33333333333 13757 17065.6666666667 49419 294928.333333333 3381139
22 8 8 1415.66666666667 2160.33333333333 3391 4863 7711 28645.6666666667 109961.666666667 137465 1446563.66666667 3657583


==> benchmark/results/6Obj_W_8/timeOpt.txt <==
1 1.06666666666667 61
5 136768.466666667 62
3 24147.0666666667 61
1 13.9333333333333 61
6 375230.866666667 62
1 1 61
6 417070.133333333 62
8 539976 62
6 376631.733333333 62
4 171594.733333333 62
3 1710.8 61
2 15.1333333333333 61
2 9.73333333333333 61
2 12.0666666666667 61
2 1.93333333333333 61
2 17.3333333333333 61
2 13.4 61
3 134050.333333333 62
2 13.2666666666667 61
2 775.533333333333 61
4 384097.8 62
1 6.66666666666667 61


==> benchmark/results/6Obj_W_8/timeouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 0
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 26.6666666666667
16 10 4 0 0 0 0 0 0 0 0 0 33.3333333333333
17 21 4 0 0 0 0 0 0 0 0 0 80
18 2 5 0 0 0 0 0 0 0 0 0 33.3333333333333
19 5 6 0 0 0 0 0 0 0 0 6.66666666666667 66.6666666666667
20 7 6 0 0 0 0 0 0 0 0 0 66.6666666666667
21 9 6 0 0 0 0 0 0 0 0 0 73.3333333333333
22 8 8 0 0 0 0 0 0 0 0 20 93.3333333333333


==> benchmark/results/9Obj_W_14/cost.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541
2 4 1 99.9999999996878 103.25473692324 99.9999999996878 99.9999999996878
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 99.9999999997537
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 99.9999999998814
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 99.9999999998766
7 14 2 100.227051039627 100.227051039627 100.227051039627 99.999999999852
8 15 2 100.189277834622 100.189277834622 100.189277834622 99.9999999999836
9 16 2 100.483283673153 99.9999999994808 99.9999999994808 99.9999999994808
10 17 2 178.677990812828 140.863781403119 99.9999999999528 99.9999999999528
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 99.9999999998755
12 20 2 193.229414258607 146.61470883731 100.000003416013 99.9999999999999
13 3 3 100.810326581445 100.810326581445 99.9999999998778 99.9999999998778
14 11 3 99.999999998589 99.999999998589 99.999999998589 99.999999998589
15 18 3 100.814089480432 99.9999999999991 99.9999999999991 101.580262249254
16 10 4 102.110329771084 102.110329771084 99.999999999413 200
17 21 4 102.74910897837 100.915924827556 99.999999999812 200
18 2 5 99.9999999986102 109.616710901316 109.616710901316 200
19 5 6 105.180058261797 100.005117929075 100.104176477108 200
20 7 6 99.9999999991769 99.9999999991769 162.454376272818 200
21 9 6 99.9999999997761 99.9999999997761 99.9999999997761 200
22 8 8 100.221483887747 100.221483887747 99.9999999996189 200


==> benchmark/results/9Obj_W_14/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/9Obj_W_14/memory.txt <==
1 1 1 325 40 40 40
2 4 1 3143 3116 3118 3170
3 6 1 38 38 38 38
4 22 1 1282 1283 1283 1356
5 12 2 2247 2229 2260 2669
6 13 2 2000 1947 1949 2039
7 14 2 2440 2440 2440 2458
8 15 2 432 414 414 415
9 16 2 3101 3092 3094 3291
10 17 2 2458 2448 2448 2461
11 19 2 2524 2515 2515 2530
12 20 2 5348 5565 6908 272022
13 3 3 10148 10794 13335 287980
14 11 3 11406 12324 13649 111747
15 18 3 37125 59280 87924 612897
16 10 4 29291 37940 67775 562156
17 21 4 387175 540986 1139392 561769
18 2 5 63937 76675 177672 8857469
19 5 6 2370312 3496356 17221792 426183
20 7 6 1270245 1982949 13187795 480319
21 9 6 916840 1322703 4313090 845520
22 8 8 2259487 4633732 31626888 424703


==> benchmark/results/9Obj_W_14/memoryOpt.txt <==
1 40.35 91
5 8857469.15 92
3 287980.55 92
1 3170.25 91
6 426183.25 92
1 38 91
6 480318.7 92
8 424703 92
6 845519.8 92
4 562156.25 92
3 111746.9 91
2 2669.6 91
2 2038.5 91
2 2458.1 91
2 415.15 91
2 3291.2 91
2 2461.4 91
3 612897.3 92
2 2530 91
2 272022.2 91
4 561769.15 92
1 1356 91


==> benchmark/results/9Obj_W_14/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/9Obj_W_14/paths.txt <==
1 1 1 9 9 9 9
2 4 1 8.05 8.25 11.05 48.6
3 6 1 9 9 9 9
4 22 1 14 18 18 428
5 12 2 9 13 17 81.15
6 13 2 1 1 1 1
7 14 2 5 7 9 290.9
8 15 2 2 2 2 16.3
9 16 2 14.65 19 24 558.05
10 17 2 13 15.7 17 308.15
11 19 2 4 5 6 250
12 20 2 7 7 10 196
13 3 3 21.1 26.1 41.35 2261.05
14 11 3 28.55 37.1 66.65 2054.4
15 18 3 20 21 37 1557.5
16 10 4 31 39.45 79.9 5386.2
17 21 4 52.45 70.35 155.35 252
18 2 5 21.9 23.7 56.3 530.65
19 5 6 90.7 139.8 343.25 57
20 7 6 113.35 205.9 444.9 96.5
21 9 6 74.75 100.85 187.45 391
22 8 8 61.7 267.35 457.9 57


==> benchmark/results/9Obj_W_14/pathsOpt.txt <==
1 9 91
5 530.65 92
3 2261.05 92
1 48.6 91
6 57 92
1 9 91
6 96.5 92
8 57 92
6 391 92
4 5386.2 92
3 2054.4 91
2 81.15 91
2 1 91
2 290.9 91
2 16.3 91
2 558.05 91
2 308.15 91
3 1557.5 92
2 250 91
2 196 91
4 252 92
1 428 91


==> benchmark/results/9Obj_W_14/peakMemoryOpt.txt <==
1 172996.4 91
5 835191.9 92
3 284422.95 92
1 322199.5 91
6 320945.7 92
1 173437.25 91
6 319493.25 92
8 382268.75 92
6 381485.15 92
4 545640.8 92
3 164699.9 91
2 372061.8 91
2 174246.1 91
2 322407.2 91
2 198193.85 91
2 397609.7 91
2 149609.55 91
3 575851.25 92
2 866719.1 91
2 520970.2 91
4 289474.85 92
1 297805 91


==> benchmark/results/9Obj_W_14/time.txt <==
1 1 1 1 1 1 1
2 4 1 37.5 35.5 40.5 174.5
3 6 1 1 1 1 1.5
4 22 1 12.5 14.5 14 81.5
5 12 2 24.5 26 26 228.5
6 13 2 21 19 20.5 179.5
7 14 2 23 24 23 271
8 15 2 4 4 5 10
9 16 2 28 30.5 30.5 304
10 17 2 25 22 23 228
11 19 2 23.5 23.5 23 223
12 20 2 73 75.5 96 215422.5
13 3 3 119.5 133 198.5 3521374
14 11 3 137 158 200.5 24317
15 18 3 426.5 958.5 2015.5 16580868.5
16 10 4 437 620 1508.5 11723885
17 21 4 8822 15881 56594 4100049
18 2 5 1008.5 1287 3726 3601669.5
19 5 6 66833 123902 1385813 4599020.5
20 7 6 25009 49781 891675 4060154.5
21 9 6 20481.5 35634.5 171564.5 4032971.5
22 8 8 46337 162697 2598995.5 3816898


==> benchmark/results/9Obj_W_14/timeOpt.txt <==
1 1 91
5 3601669.5 92
3 3521374 92
1 174.5 91
6 4599020.5 92
1 1.5 91
6 4060154.5 92
8 3816898 92
6 4032971.5 92
4 11723885 92
3 24317 91
2 228.5 91
2 179.5 91
2 271 91
2 10 91
2 304 91
2 228 91
3 16580868.5 92
2 223 91
2 215422.5 91
4 4100049 92
1 81.5 91


==> benchmark/results/9Obj_W_14/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 15
14 11 3 0 0 0 0
15 18 3 0 0 0 100
16 10 4 0 0 0 100
17 21 4 0 0 0 100
18 2 5 0 0 0 100
19 5 6 0 0 0 100
20 7 6 0 0 0 100
21 9 6 0 0 0 100
22 8 8 0 0 0 100


==> benchmark/results/9Obj_W_15/cost.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541
2 4 1 99.9999999996878 103.25473692324 99.9999999996878 99.9999999996878
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 99.9999999997537
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 99.9999999998814
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 99.9999999998766
7 14 2 100.227051042963 100.227051042963 100.227051042963 99.999999999852
8 15 2 100.189277834622 100.189277834622 100.189277834622 99.9999999999836
9 16 2 99.9999999994808 99.9999999994808 99.9999999994808 99.9999999994808
10 17 2 99.9999999999528 101.830532401112 99.9999999999528 99.9999999999528
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 99.9999999998755
12 20 2 100.000003416013 100.000003416013 100.000003474823 99.9999999999999
13 3 3 100.81032928405 100.81032928405 99.9999999998778 99.9999999998778
14 11 3 99.999999998589 99.999999998589 99.999999998589 99.999999998589
15 18 3 100.814089480432 99.9999999999991 99.9999999999991 101.580262249254
16 10 4 102.110329771084 102.110329771084 99.999999999413 200
17 21 4 102.749039503744 100.915856566249 99.999999999812 200
18 2 5 99.9999999986102 109.616710901316 109.619121314794 200
19 5 6 104.756689883912 100.005117929075 100.009950430746 200
20 7 6 99.9999999991769 99.9999999991769 162.454376272818 200
21 9 6 99.9999999997761 99.9999999997761 100.000098968984 200
22 8 8 100.018067326982 100.32835225005 194.999999999962 200


==> benchmark/results/9Obj_W_15/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/9Obj_W_15/memory.txt <==
1 1 1 324 39 39 40
2 4 1 253 223 223 3185
3 6 1 38 38 38 38
4 22 1 152 152 152 1383
5 12 2 227 200 205 2682
6 13 2 191 139 140 2050
7 14 2 143 143 143 2460
8 15 2 197 178 178 415
9 16 2 301 292 294 3312
10 17 2 161 151 151 2465
11 19 2 228 218 218 2533
12 20 2 1176 1177 2344 286636
13 3 3 1842 1813 2308 293621
14 11 3 1516 1598 1744 116965
15 18 3 13734 22260 52495 688691
16 10 4 9954 13085 46373 364671
17 21 4 132452 181904 583006 376477
18 2 5 19557 22329 82620 735078
19 5 6 1121623 1690484 7938654 430214
20 7 6 739606 1179027 7304161 405536
21 9 6 486619 744842 3888716 344617
22 8 8 1799740 2815724 29299115 364578


==> benchmark/results/9Obj_W_15/memoryOpt.txt <==
1 40.35 91
5 735077.75 92
3 293620.85 92
1 3184.65 91
6 430213.85 92
1 38 91
6 405535.8 92
8 364577.5 92
6 344616.95 92
4 364671.05 92
3 116964.5 91
2 2681.75 91
2 2049.55 91
2 2460.55 91
2 415.15 91
2 3312.05 91
2 2465.25 91
3 688691.3 92
2 2533 91
2 286636.05 91
4 376476.5 92
1 1383 91


==> benchmark/results/9Obj_W_15/memoryouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 0
18 2 5 0 0 0 0
19 5 6 0 0 0 0
20 7 6 0 0 0 0
21 9 6 0 0 0 0
22 8 8 0 0 0 0


==> benchmark/results/9Obj_W_15/paths.txt <==
1 1 1 1 1 1 9
2 4 1 9 10 12 48.6
3 6 1 1 1 1 9
4 22 1 14 18 18 428
5 12 2 9 13 17 81.15
6 13 2 1 1 1 1
7 14 2 5 7 9 290.9
8 15 2 2 2 2 15.3
9 16 2 16 19 24 558.05
10 17 2 13 15 17 308.15
11 19 2 4 5 6 250
12 20 2 7 7.85 10.85 196
13 3 3 21.15 26.15 38.35 1330.1
14 11 3 28.55 37.1 49.65 2038.4
15 18 3 20 21 41 1577.5
16 10 4 31 39.45 83.9 2689
17 21 4 60.35 86.5 183.85 252
18 2 5 23.45 25.05 80.85 530.65
19 5 6 99.6 141.75 336.1 57
20 7 6 114.35 207.9 427.4 54
21 9 6 100.05 131.8 210.2 391
22 8 8 114.2 148.6 559.8 57


==> benchmark/results/9Obj_W_15/pathsOpt.txt <==
1 9 91
5 530.65 92
3 1330.1 92
1 48.6 91
6 57 92
1 9 91
6 54 92
8 57 92
6 391 92
4 2689 92
3 2038.4 91
2 81.15 91
2 1 91
2 290.9 91
2 15.3 91
2 558.05 91
2 308.15 91
3 1577.5 92
2 250 91
2 196 91
4 252 92
1 428 91


==> benchmark/results/9Obj_W_15/peakMemoryOpt.txt <==
1 229805.15 91
5 907726.4 92
3 368432.45 92
1 426835.3 91
6 395550.15 92
1 230455.9 91
6 387247.85 92
8 502433.05 92
6 436936.65 92
4 377991 92
3 216151.2 91
2 492974.75 91
2 230613.45 91
2 427717.3 91
2 262572.5 91
2 526499.2 91
2 197878.15 91
3 701874.9 92
2 1148196.1 91
2 688155.1 91
4 358461.25 92
1 394683.1 91


==> benchmark/results/9Obj_W_15/time.txt <==
1 1 1 1.5 1 1 1
2 4 1 3.5 3.5 1 213
3 6 1 1 1 1 1
4 22 1 2.5 1 3 107
5 12 2 2 3.5 4.5 249
6 13 2 1 1 1.5 197.5
7 14 2 1 1.5 1 267
8 15 2 2.5 1.5 1 8.5
9 16 2 1.5 2.5 3 306
10 17 2 1.5 1.5 1 223.5
11 19 2 3 1.5 1.5 224
12 20 2 11.5 14 29.5 568387
13 3 3 16.5 20.5 33.5 3850805.5
14 11 3 16.5 19 21.5 27669.5
15 18 3 121 307.5 1076.5 21525032.5
16 10 4 139 206.5 1083.5 4133506
17 21 4 4763.5 9671.5 64379 4338353.5
18 2 5 338 431 2487.5 4285267
19 5 6 35813 73584 859245.5 4512376.5
20 7 6 20518 45397.5 796048 4101761.5
21 9 6 17387 40346 432834.5 4342920
22 8 8 51809 112017 3609509 3913866


==> benchmark/results/9Obj_W_15/timeOpt.txt <==
1 1 91
5 4285267 92
3 3850805.5 92
1 213 91
6 4512376.5 92
1 1 91
6 4101761.5 92
8 3913866 92
6 4342920 92
4 4133506 92
3 27669.5 91
2 249 91
2 197.5 91
2 267 91
2 8.5 91
2 306 91
2 223.5 91
3 21525032.5 92
2 224 91
2 568387 91
4 4338353.5 92
1 107 91


==> benchmark/results/9Obj_W_15/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 55
14 11 3 0 0 0 0
15 18 3 0 0 0 100
16 10 4 0 0 0 100
17 21 4 0 0 0 100
18 2 5 0 0 0 100
19 5 6 0 0 0 100
20 7 6 0 0 0 100
21 9 6 0 0 0 100
22 8 8 0 0 100 100


==> benchmark/results/9Obj_W_3/cost.txt <==
1 100 100 100 105.16909793092 100 146.52232589951 146.52232589951 146.52232589951 146.52232589951 146.52232589951
2 200 100.184089612379 100.226573373514 100.799930927697 100.935054218601 103.302332974819 104.11522896429 104.837982477946 104.182703582106 110.091587762739
3 100 100.074580500545 100.34154414429 100.7061305232 100.250935239301 103.831518758915 102.282298766157 130.12063591241 130.12063591241 130.12063591241
4 100 103.772850392758 100 104.379034484496 100 139.138499737697 139.138499737697 200 200 NA


==> benchmark/results/9Obj_W_3/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1
2 1 1 1 1 1 1 1 1 1 1
3 1 1 1 1 1 1 1 1 1 1
4 1 1 1 1 1 1 1 1 1 NA


==> benchmark/results/9Obj_W_3/paths.txt <==
1 8 8 6 4 4 2 2 2 2 2
2 1 258.8 190.9 133.9 98.1 69.5 37.7 28 22.4 8.3
3 1299.2 191.8 125.7 87.1 48.1 26.9 20 8 7 6
4 52.6 36.9 25 7.5 6.4 2 2 3 3 NA


==> benchmark/results/9Obj_W_3/time.txt <==
1 0.0030001 0.0010001 0.0010001 1e-07 0.0010001 1e-07 1e-07 1e-07 1e-07 1e-07
2 3793.6770001 30.1680001 21.6200001 11.6010001 6.2070001 2.6920001 1.5160001 0.5200001 0.4000001 0.0980001
3 6.7440001 0.4810001 0.3750001 0.1910001 0.1250001 0.0390001 0.0340001 0.0090001 0.0100001 0.0070001
4 0.0390001 0.0260001 0.0140001 0.0070001 0.0050001 0.0010001 0.0010001 0.0030001 0.0020001 NA


==> benchmark/results/9Obj_W_3/timeouts.txt <==
1 0 0 0 0 0 0 0 0 0 0
2 100 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0 0 0 0


==> benchmark/results/9Obj_W_7/cost.txt <==
1 1 100 100 100 100 100 100 100 100 100 100
2 5 200 100 100 100 100 100 100 100.168773623775 100.595240958808 101.19048191467
3 3 100 100 100 100 100.923002519141 100.923002519141 100.923002519141 100.923002519141 100.923002519141 100.923002519141
4 1 100 100 100 100 105.116459992596 100 105.116459992596 145.85268443279 145.85268443279 145.85268443279
5 6 200 200 100 100 100 100 100 100 101.091337279226 103.881120694066
6 1 100 100 100 100 100 100 100 100 100 100
7 6 200 200 100 100 100 100 100 100 101.029400595634 104.840603276439
8 8 200 200 100 100 100 100 100 100 100 101.067702541759
9 6 200 100 100 100 100 100 100 100 100 100.065044658399
10 4 200 100 100 100 100 100 100 102.771979346361 102.771979346361 102.771979346361
11 3 100 100 100 100 104.174683661377 104.174683661377 104.174683661377 104.578399087321 104.578399087321 104.578399087321
12 2 100 100 100 100 100 100 100 100 100 100
13 2 100 100 100 100 100 100 100 100 100 100
14 2 100 100.235837804633 100.235837804633 100.235837804633 100.235837804633 100.235837804633 100.235837804633 100.235837804633 100.235837804633 100.235837804633
15 2 100 100.263347161642 100.263347161642 100.263347161642 100.263347161642 100.263347161642 100.263347161642 100.263347161642 100.263347161642 100.263347161642
16 2 100 100 100 100 100 100 100 100 100 100
17 2 100 100 100 100 103.919942760761 100 103.919942760761 133.310573157789 133.310573157789 133.310573157789
18 3 101.891341633105 100 100 100 100 100.969291896623 100.983309118548 101.910385193929 102.129789374228 102.129789374228
19 2 100 100 100 100 100 100 100 100 100 100
20 2 100 199.997457727487 200 200 200 200 200 200 200 200
21 4 200 100 100 100 101.393555908907 101.393555908907 101.393555908907 101.393555908907 101.393555908907 101.452474203926
22 1 100 100 100 100 100 100 100 100 100 100


==> benchmark/results/9Obj_W_7/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1 1
2 5 1 1 1 1 1 1 1 1 1 1
3 3 1 1 1 1 1 1 1 1 1 1
4 1 1 1 1 1 1 1 1 1 1 1
5 6 1 1 1 1 1 1 1 1 1 1
6 1 1 1 1 1 1 1 1 1 1 1
7 6 1 1 1 1 1 1 1 1 1 1
8 8 1 1 1 1 1 1 1 1 1 1
9 6 1 1 1 1 1 1 1 1 1 1
10 4 1 1 1 1 1 1 1 1 1 1
11 3 1 1 1 1 1 1 1 1 1 1
12 2 1 1 1 1 1 1 1 1 1 1
13 2 1 1 1 1 1 1 1 1 1 1
14 2 1 1 1 1 1 1 1 1 1 1
15 2 1 1 1 1 1 1 1 1 1 1
16 2 1 1 1 1 1 1 1 1 1 1
17 2 1 1 1 1 1 1 1 1 1 1
18 3 1 1 1 1 1 1 1 1 1 1
19 2 1 1 1 1 1 1 1 1 1 1
20 2 1 1 1 1 1 1 1 1 1 1
21 4 1 1 1 1 1 1 1 1 1 1
22 1 1 1 1 1 1 1 1 1 1 1


==> benchmark/results/9Obj_W_7/memory.txt <==
1 1 2898.3056 97379.0464 97379.0464 97379.0464 97379.0464 97379.0464 97379.0464 97379.0464 97379.0464 97379.0464
2 5 392953.0272 1461946.7712 1426229.5456 1406920.8544 1395640.5664 1390806.9184 1385784.4544 1382772.6464 1379735.9584 1378526.3712
3 3 640971.7056 407778.1184 404458.688 404271.6416 404092.768 403687.4112 403559.424 403436.352 403165.536 403157.344
4 1 223783.3568 192608.64 192600.448 192600.448 192600.448 192592.256 192592.256 192592.256 192584.064 192584.064
5 6 886521.0912 1493768.2624 1981239.2768 1701562.3104 1406608.1984 1372451.2576 1338109.6448 1309654.0096 1287023.4688 1279854.1504
6 1 96681.2368 97077.0544 97077.0544 97077.0544 97077.0544 97077.0544 97077.0544 97077.0544 97077.0544 97077.0544
7 6 753905.0848 1708545.9744 1690332.4384 1365843.1264 1222815.7024 1203003.1584 1183428.944 1171633.4624 1164803.0944 1161497.104
8 8 1085857.7664 1781793.3408 2261886.2464 2133411.936 1692934.0096 1493549.8752 1463762.5664 1446535.7888 1428875.3216 1419242.7136
9 6 1230399.7216 3847951.184 2121519.2256 1699160.6784 1525751.4304 1505603.5968 1486596.8256 1471650.6816 1463690.2848 1459144.9024
10 4 647767.8288 510979.7088 503787.4208 498968.6432 498202.3968 497331.1392 496740.4512 496292.496 496025.0528 495754.3136
11 3 509102.816 554550.3232 547664.6592 547557.9712 547183.744 546294.0992 546080.7232 545921.4912 545662.1632 545662.1632
12 2 251642.6224 220413.7744 220413.7744 220405.5824 220397.3904 220397.3904 220389.1984 220389.1984 220389.1984 220389.1984
13 2 192908.784 103748.9952 103740.8032 103740.8032 103732.6112 103732.6112 103724.4192 103724.4192 103724.4192 103724.4192
14 2 181304.8896 182637.4592 182637.4592 182637.4592 182629.2672 182629.2672 182629.2672 182629.2672 182629.2672 182629.2672
15 2 140191.9168 120135.7376 120135.7376 120135.7376 120135.7376 120135.7376 120135.7376 120135.7376 120135.7376 120135.7376
16 2 239537.2544 236342.9024 236334.7104 236326.5184 236326.5184 236318.3264 236310.1344 236310.1344 236310.1344 236301.9424
17 2 99205.36 89888.4928 89888.4928 89888.4928 89888.4928 89880.3008 89880.3008 89872.1088 89872.1088 89872.1088
18 3 680067.504 629358.16 610422.9088 601169.8464 599728.9504 594950.0576 593079.0176 591831.7216 591142.4416 589993.5456
19 2 505429.6256 527080.72 527080.72 527072.528 527072.528 527072.528 527072.528 527064.336 527064.336 527064.336
20 2 391875.5968 394727.0112 394008.2784 393557.0464 393557.0464 393557.0464 393557.0464 393563.6 393557.0464 393557.0464
21 4 870610.3968 1299591.7472 1138403.4592 1084189.5072 1051140.2272 1043784.4192 1038741.3472 1034418.4032 1032261.7952 1030416.3872
22 1 179432.728 178662.392 178654.2 178654.2 178654.2 178654.2 178646.008 178646.008 178637.816 178637.816


==> benchmark/results/9Obj_W_7/paths.txt <==
1 1 9 1 1 1 1 1 1 1 1 1
2 5 1 142.2 75.4 63 21.4 14 12 11 9 8
3 3 2657.4 61.4 38.6 35.2 32 20 18 11 9 9
4 1 48.6 12 11 10.8 8 7 6 4 4 3
5 6 1 1 536.8 285.4 158.2 105.2 53.2 35.2 21.8 20
6 1 9 1 1 1 1 1 1 1 1 1
7 6 1 1 506 406 325 197 106 47 27 22
8 8 1 1 393 294 163 72 50 35 27 20
9 6 1 173.2 123.6 87.4 65.8 47 36.2 21.2 17.8 17.8
10 4 1 156.6 83.8 59 42.6 28.2 21.2 18.4 17.8 12.2
11 3 3546 79 39 39 37 25 21 21 15 15
12 2 80.2 18 16 14 11 9 5 5 5 4
13 2 1 1 1 1 1 1 1 1 1 1
14 2 305.4 9 9 7 7 5 4 4 4 4
15 2 16 2 2 2 2 2 2 2 2 2
16 2 557.8 25.6 24 20 19 14 10 6 6 5
17 2 310 17 17 17 15 13 9 7 4 4
18 3 36704 72 42 27 27 9 14 10 6 3
19 2 250 6 6 5 5 4 3 3 3 3
20 2 319.4 13.8 10 7 7 7 7 7 6 6
21 4 1 371 179 102 49 39 29 27 18 13
22 1 408 19 18 18 17 14 10 9 6 4


==> benchmark/results/9Obj_W_7/time.txt <==
1 1 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07
2 5 3919.4560001 3.6820001 1.3740001 1.1600001 0.3540001 0.2940001 0.2060001 0.1620001 0.1460001 0.1220001
3 3 3395.8980001 0.1520001 0.0340001 0.0280001 0.0280001 0.0180001 0.0180001 0.0100001 0.0100001 0.0080001
4 1 0.2660001 0.0060001 0.0020001 1e-07 1e-07 1e-07 1e-07 0.0040001 1e-07 0.0020001
5 6 4147.2240001 3608.3460001 1419.2980001 291.0320001 41.3220001 26.4520001 14.6920001 8.1940001 4.7520001 3.7560001
6 1 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07 1e-07
7 6 4030.6960001 3611.8160001 856.4200001 192.5020001 30.4200001 17.4060001 7.6900001 3.9280001 2.4620001 1.8440001
8 8 3964.3400001 3606.3540001 1961.4700001 1312.2980001 232.0080001 40.0860001 21.3480001 12.7860001 6.6440001 4.0780001
9 6 3776.9400001 2425.7900001 306.2440001 82.7180001 16.4540001 10.3480001 5.4940001 3.2000001 2.1360001 1.7060001
10 4 4071.9900001 2.8360001 1.0080001 0.2480001 0.1900001 0.1280001 0.0960001 0.0660001 0.0520001 0.0400001
11 3 90.7580001 0.0780001 0.0240001 0.0200001 0.0180001 0.0100001 0.0100001 0.0140001 0.0120001 0.0100001
12 2 0.3340001 1e-07 1e-07 1e-07 0.0020001 0.0020001 0.0020001 1e-07 1e-07 1e-07
13 2 0.2480001 1e-07 1e-07 1e-07 1e-07 0.0020001 1e-07 1e-07 1e-07 0.0020001
14 2 0.3880001 0.0020001 1e-07 0.0020001 0.0020001 0.0020001 1e-07 1e-07 0.0020001 1e-07
15 2 0.0100001 0.0020001 0.0020001 0.0020001 0.0040001 1e-07 1e-07 1e-07 1e-07 1e-07
16 2 0.4460001 1e-07 0.0040001 0.0020001 1e-07 0.0020001 1e-07 0.0020001 0.0020001 1e-07
17 2 0.3880001 1e-07 1e-07 1e-07 1e-07 1e-07 0.0040001 1e-07 0.0020001 0.0020001
18 3 18344.2980001 3.7420001 1.1000001 0.4460001 0.3980001 0.1440001 0.1020001 0.0720001 0.0520001 0.0340001
19 2 0.3040001 0.0020001 1e-07 0.0020001 0.0020001 0.0020001 1e-07 1e-07 1e-07 0.0020001
20 2 40.2340001 0.0680001 0.0280001 0.0100001 0.0120001 0.0120001 0.0100001 0.0120001 0.0100001 0.0100001
21 4 4082.3440001 217.3380001 43.1320001 14.1120001 3.9280001 2.1480001 1.3040001 0.9200001 0.6720001 0.5220001
22 1 0.0940001 0.0020001 1e-07 0.0020001 1e-07 1e-07 0.0020001 0.0020001 1e-07 0.0020001


==> benchmark/results/9Obj_W_7/timeouts.txt <==
1 1 0 0 0 0 0 0 0 0 0 0
2 5 100 0 0 0 0 0 0 0 0 0
3 3 0 0 0 0 0 0 0 0 0 0
4 1 0 0 0 0 0 0 0 0 0 0
5 6 100 100 0 0 0 0 0 0 0 0
6 1 0 0 0 0 0 0 0 0 0 0
7 6 100 100 0 0 0 0 0 0 0 0
8 8 100 100 0 0 0 0 0 0 0 0
9 6 100 0 0 0 0 0 0 0 0 0
10 4 100 0 0 0 0 0 0 0 0 0
11 3 0 0 0 0 0 0 0 0 0 0
12 2 0 0 0 0 0 0 0 0 0 0
13 2 0 0 0 0 0 0 0 0 0 0
14 2 0 0 0 0 0 0 0 0 0 0
15 2 0 0 0 0 0 0 0 0 0 0
16 2 0 0 0 0 0 0 0 0 0 0
17 2 0 0 0 0 0 0 0 0 0 0
18 3 100 0 0 0 0 0 0 0 0 0
19 2 0 0 0 0 0 0 0 0 0 0
20 2 0 0 0 0 0 0 0 0 0 0
21 4 100 0 0 0 0 0 0 0 0 0
22 1 0 0 0 0 0 0 0 0 0 0


==> benchmark/results/9Obj_W_8/cost.txt <==
1 1 1 100 100 100 100 100 100 100 100 100 100
2 4 1 137.286496428203 137.286496428203 137.286496428203 104.165225244551 100 104.165225244551 100 100 100 100
3 6 1 100 100 100 100 100 100 100 100 100 100
4 22 1 100 100 100 100 100 100 100 100 100 100
5 12 2 100 100 100 100 100 100 100 100 100 100
6 13 2 100 100 100 100 100 100 100 100 100 100
7 14 2 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100.257662825362 100
8 15 2 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100.142305531987 100
9 16 2 100 100 100 100 100 100 100 100 100 100
10 17 2 113.001196900463 113.001196900463 113.001196900463 101.655831753006 100 101.655831753006 100 100 100 100
11 19 2 100 100 100 100 100 100 100 100 100 100
12 20 2 100.000704568209 100.000088101401 100.000088101401 100.00013902181 100.00013902181 100.00013902181 100.00013902181 100.00013902181 100.0001401511 100
13 3 3 100.820086021931 100.820086021931 100.820086021931 100.820086021931 100.820086021931 100.820086021931 100 100 100 100
14 11 3 129.881695861616 129.881695861616 129.381005517365 100 100 100 100 100 100.000524934463 100
15 18 3 101.868496116996 101.868496116996 101.609762214342 100.84290637751 100.829534786478 100 100 100 100 101.59268276732
16 10 4 105.1562456829 100 100 102.424834180337 102.424834180337 102.424834180337 100 100 100 200
17 21 4 111.170533568771 111.114681872496 111.114681872496 100 100 100 100 100.011420486558 100.011420486558 200
18 2 5 127.578868944259 100.203635929045 100.040844389866 100.249923304271 100.130096574038 100.130096574038 100.130096574038 100.130096574038 100.130096574038 200
19 5 6 106.076691328856 103.306708955895 103.306708955895 103.306708955895 103.005430096772 100 100 100 200 200
20 7 6 100.022492946543 100.022492946543 100.022492946543 100.022492946543 100.022492946543 100.022492946543 100.022492946543 100.022492946543 100 200
21 9 6 100.040770595908 100 100 100 100 100 100 100 100 200
22 8 8 109.384627815898 109.384627815898 109.384627815898 100 100 100 100 100 200 200


==> benchmark/results/9Obj_W_8/iterations.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1 1 1 1 1 1
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 1 1 1 1 1 1 1 1 1 1
5 12 2 1 1 1 1 1 1 1 1 1 1
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 1 1 1 1 1 1 1 1 1 1
8 15 2 1 1 1 1 1 1 1 1 1 1
9 16 2 1 1 1 1 1 1 1 1 1 1
10 17 2 1 1 1 1 1 1 1 1 1 1
11 19 2 1 1 1 1 1 1 1 1 1 1
12 20 2 1 1 1 1 1 1 1 1 1 1
13 3 3 1 1 1 1 1 1 1 1 1 1
14 11 3 1 1 1 1 1 1 1 1 1 1
15 18 3 1 1 1 1 1 1 1 1 1 1
16 10 4 1 1 1 1 1 1 1 1 1 1
17 21 4 1 1 1 1 1 1 1 1 1 1
18 2 5 1 1 1 1 1 1 1 1 1 1
19 5 6 1 1 1 1 1 1 1 1 1 1
20 7 6 1 1 1 1 1 1 1 1 1 1
21 9 6 1 1 1 1 1 1 1 1 1 1
22 8 8 1 1 1 1 1 1 1 1 1 1


==> benchmark/results/9Obj_W_8/memory.txt <==
1 1 1 320 39 39 39 39 39 39 39 39 40
2 4 1 212 214 219 221 222 222 223 223 223 3203
3 6 1 38 38 38 38 38 38 38 38 38 38
4 22 1 150 150 151 151 152 152 152 152 153 1361
5 12 2 219 198 199 199 199 199 205 205 206 2696
6 13 2 191 138 138 138 139 139 139 139 140 2052
7 14 2 143 143 143 143 143 143 143 143 143 2483
8 15 2 195 176 176 176 176 176 176 176 176 409
9 16 2 298 288 288 289 291 292 292 293 294 3324
10 17 2 161 151 151 151 151 151 151 151 151 2490
11 19 2 228 218 218 218 218 218 218 218 218 2550
12 20 2 902 950 985 962 962 967 967 2117 4108 236413
13 3 3 1209 1113 1312 1407 1622 1968 2080 2273 6836 285957
14 11 3 1137 1129 1204 1305 1304 1426 1503 1537 4198 108288
15 18 3 4268 5844 8264 10953 13827 23337 24938 51365 112517 605079
16 10 4 3399 4525 5797 7761 9955 13493 16123 50720 118853 356208
17 21 4 33312 41480 52664 67288 94205 131651 344082 739944 2175924 408766
18 2 5 8367 8959 9703 12988 16160 19842 57669 65164 147926 922520
19 5 6 244998 289232 450329 716911 1054028 1423153 5935990 18153157 19782960 430453
20 7 6 164317 195536 290050 461124 835746 1153849 5176493 16835033 23782268 390261
21 9 6 120662 144184 201249 305920 499494 708153 3070140 9149865 53320721 730515
22 8 8 305712 484932 805297 1155799 1782759 7162352 20857572 25147377 28794906 387857


==> benchmark/results/9Obj_W_8/memoryOpt.txt <==
1 66608.34 91
5 126929288.88 92
3 30577189.14 92
1 517657.86 91
6 4848120537.7 92
1 37019.8 91
6 4928467175.82 92
8 8688455772.12 92
6 6825089737.64 92
4 58683059.32 92
3 12302521.88 91
2 451950.98 91
2 334758.7 91
2 376609.08 91
2 200956.42 91
2 594471.04 91
2 385387.36 91
3 86038593.8 92
2 451736.6 91
2 24932780.64 91
4 408930963.08 92
1 271940.6 91


==> benchmark/results/9Obj_W_8/paths.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 9
2 4 1 3 4 4 6 7 8 10.8 11 12 48.6
3 6 1 1 1 1 1 1 1 1 1 1 9
4 22 1 4 6 9 10 14 17 18 18 19 428
5 12 2 4 5 5 5 9 11 14 16 18 80.2
6 13 2 1 1 1 1 1 1 1 1 1 1
7 14 2 4 4 4 4 5 7 7 9 9 305.4
8 15 2 2 2 2 2 2 2 2 2 2 18.6
9 16 2 5 6 6 10 14 19 20 24 25.6 557.8
10 17 2 4 4 7 9 13 15 17 17 17 312.4
11 19 2 3 3 3 3 4 5 5 6 6 250
12 20 2 6 7 8 7 7 7 8 12 14.4 299
13 3 3 9 9 11 18 20 32 35.2 38.6 61.4 2618.4
14 11 3 15 15 22 20.4 24.4 35.2 39.8 40.2 75.2 2837.2
15 18 3 3 6 10 14 9 27 27 42 63 36095
16 10 4 12.2 17.8 17.4 21.2 28.4 43.6 59 83.8 157.6 1
17 21 4 14 22 32 35 45.4 60.8 102.8 180.2 372.2 1
18 2 5 8 10 11 12 16 22 66.2 81.4 145 1
19 5 6 20 22.4 37.2 55.2 106.6 159.8 282 532.8 1 1
20 7 6 20 26 35 96.6 177.6 298.2 371.2 466.8 475.8 1
21 9 6 16.4 19.2 23.6 36.2 41.2 56.2 74.8 109.8 153.8 1
22 8 8 20 27 36 52 75 168 301 403 1 1


==> benchmark/results/9Obj_W_8/pathsOpt.txt <==
1 9 91
5 30420 92
3 31681 92
1 441 91
6 30416 92
1 9 91
6 33675 92
8 26216 92
6 29094 92
4 38377 92
3 6076 91
2 792 91
2 738 91
2 808 91
2 137 91
2 881 91
2 777 91
3 144195 92
2 706 91
2 2520 91
4 33141 92
1 436 91


==> benchmark/results/9Obj_W_8/time.txt <==
1 1 1 1 1 1 1 1 1 1 1 1 1
2 4 1 5 1 1 3 1 1 3 3 1 265
3 6 1 1 1 1 1 1 1 1 1 1 1
4 22 1 3 3 1 1 1 1 1 1 3 91
5 12 2 5 1 3 1 3 3 1 5 1 333
6 13 2 1 1 1 1 1 1 1 1 1 255
7 14 2 1 1 1 1 1 1 1 1 1 397
8 15 2 1 3 1 1 1 1 5 1 3 11
9 16 2 1 1 5 3 1 3 1 3 1 463
10 17 2 3 1 1 1 1 1 1 1 1 347
11 19 2 3 1 1 1 1 1 1 5 1 287
12 20 2 11 13 15 13 13 11 15 29 55 30501
13 3 3 11 7 13 13 19 21 29 31 139 3616153
14 11 3 11 21 15 15 15 19 21 21 77 85951
15 18 3 37 57 63 97 133 333 427 1019 3607 17766139
16 10 4 43 67 63 85 119 173 229 827 2759 4003419
17 21 4 485 635 877 1229 2049 3815 13779 40813 214095 4011939
18 2 5 131 141 155 209 277 353 1179 1323 3393 3773075
19 5 6 3551 4589 7995 14543 25187 40701 285775 1442277 3607781 4404153
20 7 6 1811 2323 3669 7541 17301 31247 188837 817771 3601609 3944819
21 9 6 1587 2037 2925 5113 9535 15455 75375 272727 2099863 3778673
22 8 8 3915 6525 12369 20937 39989 225067 1268311 1888115 3612947 3753229


==> benchmark/results/9Obj_W_8/timeOpt.txt <==
1 1 91
5 378023.6 92
3 361643.6 92
1 28.4 91
6 983655.2 92
1 1 91
6 861692.8 92
8 1083140.4 92
6 626329 92
4 400778.4 92
3 8616.6 91
2 35.6 91
2 26.4 91
2 40.6 91
2 2.8 91
2 48.2 91
2 35.8 91
3 1777191.2 92
2 30.2 91
2 3067.6 91
4 428971.6 92
1 10.6 91


==> benchmark/results/9Obj_W_8/timeouts.txt <==
1 1 1 0 0 0 0 0 0 0 0 0 0
2 4 1 0 0 0 0 0 0 0 0 0 0
3 6 1 0 0 0 0 0 0 0 0 0 0
4 22 1 0 0 0 0 0 0 0 0 0 0
5 12 2 0 0 0 0 0 0 0 0 0 0
6 13 2 0 0 0 0 0 0 0 0 0 0
7 14 2 0 0 0 0 0 0 0 0 0 0
8 15 2 0 0 0 0 0 0 0 0 0 0
9 16 2 0 0 0 0 0 0 0 0 0 0
10 17 2 0 0 0 0 0 0 0 0 0 0
11 19 2 0 0 0 0 0 0 0 0 0 0
12 20 2 0 0 0 0 0 0 0 0 0 0
13 3 3 0 0 0 0 0 0 0 0 0 20
14 11 3 0 0 0 0 0 0 0 0 0 0
15 18 3 0 0 0 0 0 0 0 0 0 100
16 10 4 0 0 0 0 0 0 0 0 0 100
17 21 4 0 0 0 0 0 0 0 0 0 100
18 2 5 0 0 0 0 0 0 0 0 0 100
19 5 6 0 0 0 0 0 0 0 0 100 100
20 7 6 0 0 0 0 0 0 0 0 100 100
21 9 6 0 0 0 0 0 0 0 0 0 100
22 8 8 0 0 0 0 0 0 0 0 100 100


==> benchmark/results/run11/cost.txt <==
1 83702.617706 NA 9111371.9887605 NA
2 NA 83702.617706 NA 9111371.9887605
3 2069038.2497605 NA 83702.617706 NA
4 NA 2069038.2497605 NA 83702.617706
5 181673.069440667 NA 2069038.2497605 NA
6 NA 181673.069440667 NA 2069038.2497605
7 220529.256219 NA 181673.069440667 NA
8 NA 220529.256219 NA 184607.737956333
9 919190.558818 NA 246634.5701795 NA
10 NA 919190.558818 NA 268695.070013
11 9798817.703599 NA 919190.558818 NA
12 NA 9798817.703599 NA 919190.558818
13 54764.0298996667 NA 9798817.703599 NA
14 NA 57351.339834 NA 9798817.703599
15 800238.581669 NA 57351.339834 NA
16 NA 800238.581669 NA 57351.339834
17 162264.908515667 NA 800238.581669 NA
18 NA 168623.027513667 NA 800238.581669
19 107489.5197255 NA 168623.027513667 NA
20 NA 107489.5197255 NA 220488.353844667
21 6089345.208053 NA 107489.5197255 NA
22 NA 6089345.208053 NA 107489.5197255


==> benchmark/results/run11/iterations.txt <==
1 1 NA 1 NA
2 NA 1 NA 1
3 1 NA 1 NA
4 NA 1 NA 1
5 1 NA 1 NA
6 NA 1 NA 1
7 1 NA 1 NA
8 NA 1 NA 1
9 1 NA 1 NA
10 NA 1 NA 1
11 1 NA 1 NA
12 NA 1 NA 1
13 1 NA 1 NA
14 NA 1 NA 1
15 1 NA 1 NA
16 NA 1 NA 1
17 1 NA 1 NA
18 NA 1 NA 1
19 1 NA 1 NA
20 NA 1 NA 1
21 1 NA 1 NA
22 NA 1 NA 1


==> benchmark/results/run11/plans.txt <==
1 1 NA 1.5 NA
2 NA 1 NA 1.5
3 6.5 NA 1 NA
4 NA 6.5 NA 1
5 3.33333333333333 NA 6.5 NA
6 NA 3.33333333333333 NA 5.5
7 3 NA 3 NA
8 NA 2.5 NA 3
9 2.33333333333333 NA 2 NA
10 NA 2.33333333333333 NA 1.5
11 1.5 NA 2.33333333333333 NA
12 NA 1.5 NA 2.33333333333333
13 2 NA 1.5 NA
14 NA 1.66666666666667 NA 1.5
15 2 NA 1.66666666666667 NA
16 NA 2.5 NA 1.66666666666667
17 3.33333333333333 NA 2.5 NA
18 NA 2.66666666666667 NA 2.5
19 2.5 NA 3 NA
20 NA 2.5 NA 2.66666666666667
21 1.33333333333333 NA 2.5 NA
22 NA 1.33333333333333 NA 2.5


==> benchmark/results/run11/time.txt <==
1 1.58533333333333 NA 1.019 NA
2 NA 0.731 NA 0.986
3 9.4605 NA 0.722 NA
4 NA 8.243 NA 0.716666666666667
5 6.44533333333333 NA 8.4605 NA
6 NA 5.57166666666667 NA 7.982
7 9.399 NA 5.414 NA
8 NA 8.731 NA 5.39933333333333
9 2.684 NA 8.6065 NA
10 NA 1.764 NA 7.997
11 11.765 NA 1.76233333333333 NA
12 NA 11.634 NA 1.69566666666667
13 1.54366666666667 NA 11.4375 NA
14 NA 1.31866666666667 NA 11.1635
15 10.0985 NA 1.21266666666667 NA
16 NA 7.661 NA 1.19333333333333
17 10.9073333333333 NA 7.4705 NA
18 NA 10.4463333333333 NA 7.5115
19 2.5175 NA 10.6186666666667 NA
20 NA 2.357 NA 10.6423333333333
21 1.147 NA 2.301 NA
22 NA 0.885 NA 2.3555


==> benchmark/results/run16/cost.txt <==
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0


==> benchmark/results/run16/iterations.txt <==
3 1 1 1 1
5 1 1 1 1
7 1 1 1 1


==> benchmark/results/run16/plans.txt <==
3 1 1 1 1
5 1 1 1 1
7 1 1 1 1


==> benchmark/results/run16/time.txt <==
1 0.9326 0.4286 0.3954 0.4066
2 6.3402 5.8164 5.7242 5.7308
3 2.0858 1.7542 1.7254 1.8626
4 1.2128 1.0002 0.9866 0.9798
5 10.5438 9.5036 9.4738 9.9626
6 0.5068 0.456 0.4354 0.3732
7 8.9654 7.8084 7.6726 8.0262
8 10.195 10.0466 10.1088 10.0706
9 12.49 11.474 11.4182 11.8562
10 2.6918 2.445 2.4172 2.4254
11 2.9234 2.7002 2.7042 2.9162
12 1.4974 1.104 1.0952 1.0666
13 1.0588 0.8832 0.8588 0.826
14 1.0048 0.8554 0.8422 0.8664
15 1.3838 1.1714 1.1696 1.1534
16 1.5728 1.3742 1.385 1.3824
17 1.2002 1.0624 1.0312 1.0328
18 3.2136 3.0732 3.0532 3.0142
19 1.4966 1.3064 1.2982 1.2926
20 2.6978 2.5044 2.509 2.4814
21 6.7762 6.201 6.1212 6.322
22 1.2932 1.1292 1.11 1.1122


==> benchmark/results/run6/cost.txt <==
1 122701.6145286
2 265237.7512316
3 1877482.0589326
4 65420.2067294
5 203862.7133198
6 64282.8888292
7 1856079.2707364
8 356366.7614264
9 840585.8985882
10 1882818.9425196
11 50583.8084606
12 111145.9825604
13 243126.9107636
14 155034.2896626
15 111803.3527466
16 310230.9285092
17 24979217.7113664
18 4017341.7303782
19 343759.5441182
20 27190879.7665434
21 383029.3655518
22 254548.9701196


==> benchmark/results/run6/iterations.txt <==
1 1
2 1
3 1
4 1
5 1
6 1
7 1
8 1
9 1
10 1
11 1
12 1
13 1
14 1
15 1
16 1
17 1
18 1
19 1
20 1
21 1
22 1


==> benchmark/results/run6/plans.txt <==
1 1
2 4
3 3
4 1
5 3
6 1
7 5
8 3
9 2
10 2
11 3
12 1
13 1
14 1
15 3
16 3
17 2
18 8
19 1
20 1
21 3
22 2


==> benchmark/results/run6/time.txt <==
1 0.98
2 8.0378
3 2.2242
4 1.23
5 14.6854
6 0.5044
7 11.8008
8 15.8992
9 23.471
10 3.0768
11 3.506
12 1.2586
13 1.086
14 1.0224
15 1.5336
16 1.7336
17 1.3374
18 4.9142
19 1.7872
20 3.5066
21 12.206
22 1.4438


==> benchmark/results/v16_3Obj_0Bou/cost.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 99.9999982556458
2 4 1 107.369636413431 98.2316140915353 95.1869447182261 94.9999990644783
3 6 1 100.204716577875 100.204716577875 100.204716577875 99.99999897776
4 22 1 104.693003503642 101.0344833468 101.0344833468 99.9999989729505
5 12 2 86.7596474856339 86.434626470179 85.0488701590957 84.9999994035462
6 13 2 95.5516317676159 98.0877887864308 95.3595559822404 94.9999976117496
7 14 2 101.46724975919 100.936609716621 100.478894925871 99.9999985300401
8 15 2 101.120454937047 100.218488980932 100.218488980932 112.782444436591
9 16 2 104.993868306953 102.641410930011 100.793202362655 99.9999999986608
10 17 2 104.960002750822 101.074734713231 100.000000001448 99.9999999998777
11 19 2 101.893439094034 100.341372301366 100.341372301366 99.9999987805191
12 20 2 100.000000312124 99.9999997823699 100.000001667531 99.9999992158094
13 3 3 103.290822488068 102.691069340316 100.333707817613 99.9999986663266
14 11 3 100.723654328773 100.608874295281 100.140145215767 99.9999960848105
15 18 3 94.3664768187642 91.6027784297375 90.6165970043086 89.9999999999362
16 10 4 98.0160180642198 96.7148697624321 95.3876861300308 95.000129762514
17 21 4 102.40362073118 101.495546398605 100.438686506127 109.999998515786
18 2 5 97.5206769925314 96.5561251289902 95.3891452614353 105.001718011451
19 5 6 91.1880031665492 90.9025782086246 90.2019340967937 109.999995965043
20 7 6 95.5502222173821 95.5111446785732 98.7613969042211 134.999999999802
21 9 6 97.4524182965769 95.7060242867574 95.2906557719482 114.999996373771
22 8 8 100.970856444586 97.6010359753819 95.7227558721409 124.9999999994


==> benchmark/results/v16_3Obj_0Bou/iterations.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1 1
3 6 1 1 1 1 1
4 22 1 1 1 1 1
5 12 2 1 1 1 1
6 13 2 1 1 1 1
7 14 2 1 1 1 1
8 15 2 1 1 1 1
9 16 2 1 1 1 1
10 17 2 1 1 1 1
11 19 2 1 1 1 1
12 20 2 1 1 1 1
13 3 3 1 1 1 1
14 11 3 1 1 1 1
15 18 3 1 1 1 1
16 10 4 1 1 1 1
17 21 4 1 1 1 1
18 2 5 1 1 1 1
19 5 6 1 1 1 1
20 7 6 1 1 1 1
21 9 6 1 1 1 1
22 8 8 1 1 1 1


==> benchmark/results/v16_3Obj_0Bou/lastIterTime.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0.5 15.5
3 6 1 0 0 0 0
4 22 1 0 0 0 5.5
5 12 2 1 0.5 0.5 18
6 13 2 0 0 0 16
7 14 2 0 0 0 20.5
8 15 2 0 0 0.5 1.5
9 16 2 1 0 1 9.5
10 17 2 0 0 0.5 15.5
11 19 2 1 0 0 9.5
12 20 2 2 4 4.5 391
13 3 3 3.5 3.5 4.5 2860
14 11 3 3 6.5 4 667
15 18 3 14 16 30 64300.5
16 10 4 13.5 14 34 30741
17 21 4 99 106.5 258.5 628500
18 2 5 26 25.5 40.5 8221
19 5 6 301 358 886.5 1362612.5
20 7 6 203 252.5 586.5 1558581
21 9 6 297.5 354.5 778 902008
22 8 8 374.5 465 1739.5 1224424


==> benchmark/results/v16_3Obj_0Bou/memory.txt <==
1 1 1 335 36 36 37
2 4 1 163 132 136 704
3 6 1 35 35 35 35
4 22 1 128 129 129 361
5 12 2 168 141 143 816
6 13 2 171 119 120 761
7 14 2 108 108 109 808
8 15 2 156 138 138 190
9 16 2 202 194 196 783
10 17 2 133 123 123 699
11 19 2 185 175 175 525
12 20 2 353 354 441 6665
13 3 3 678 504 544 13900
14 11 3 561 567 574 10370
15 18 3 1985 2085 3755 91551
16 10 4 1435 1465 2984 105100
17 21 4 7805 8468 19090 1235426
18 2 5 2579 1888 2771 72138
19 5 6 19339 22323 48904 2176803
20 7 6 16200 19242 41253 1832195
21 9 6 20923 24613 50498 1772137
22 8 8 27612 33067 107462 4043296


==> benchmark/results/v16_3Obj_0Bou/memoryOpt.txt <==
1 37.1 31
5 72137.7 31
3 13899.8 31
1 703.65 31
6 2176802.85 32
1 35 31
6 1832195.2 32
8 4043295.75 32
6 1772137.3 32
4 105099.65 31
3 10370.2 31
2 816.1 31
2 761.25 31
2 807.9 31
2 189.55 31
2 783.4 31
2 698.3 31
3 91550.8 31
2 524.4 31
2 6664.65 31
4 1235426.05 32
1 360.35 31


==> benchmark/results/v16_3Obj_0Bou/paths.txt <==
1 1 1 1 1 1 3.8
2 4 1 2.35 2.6 3 6.1
3 6 1 1 1 1 3.4
4 22 1 2.6 3.3 3.8 18.7
5 12 2 2.05 2.2 2.55 8.05
6 13 2 1 1 1 1
7 14 2 1.9 2.25 2.85 15.55
8 15 2 1.5 1.3 1.3 3.15
9 16 2 3.05 3.75 4.65 16.65
10 17 2 2.65 2.9 2.95 24.75
11 19 2 2.15 2.75 3.3 10.75
12 20 2 1.15 1.15 1.3 8.1
13 3 3 4.5 5.25 6.5 57
14 11 3 2.95 3.2 3.8 45.5
15 18 3 3.8 3.85 5.3 46.9
16 10 4 5.6 7.2 10.1 182.4
17 21 4 3.7 4 5.4 58.6
18 2 5 3 3.2 4.35 65.25
19 5 6 6.8 8.15 11.15 102
20 7 6 6.25 7.15 9.45 143.55
21 9 6 6.35 7.35 9.45 52
22 8 8 7.3 9.1 15 443.55


==> benchmark/results/v16_3Obj_0Bou/pathsOpt.txt <==
1 3.8 31
5 65.25 31
3 57 31
1 6.1 31
6 102 32
1 3.4 31
6 143.55 32
8 443.55 32
6 52 32
4 182.4 31
3 45.5 31
2 8.05 31
2 1 31
2 15.55 31
2 3.15 31
2 16.65 31
2 24.75 31
3 46.9 31
2 10.75 31
2 8.1 31
4 58.6 32
1 18.7 31


==> benchmark/results/v16_3Obj_0Bou/peakMemoryOpt.txt <==
1 201067.05 31
5 897033.4 31
3 582832.45 31
1 373784.95 31
6 1120679.55 32
1 201271.35 31
6 758787.7 32
8 611686.1 32
6 569798.6 32
4 727090.65 31
3 779510.4 31
2 431333.55 31
2 201494.05 31
2 373518.55 31
2 230400.2 31
2 460694.2 31
2 172765.25 31
3 597973.55 31
2 1007982.5 31
2 529423.45 31
4 574162.15 32
1 345709.7 31


==> benchmark/results/v16_3Obj_0Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
4	3	14	1	1	1.64182991575294	Prec  Disc Buff 
7	3	1	1	1	3	Prec  CPU Buff 
8	2	6	1.15	1	1.73325587003213	Ener Prec  Buff 
12	3	14	1	1	2.91465897157463	Prec  Disc Buff 


==> benchmark/results/v16_3Obj_0Bou/time.txt <==
1 1 1 1 1 1 1
2 4 1 1 1 1.5 16.5
3 6 1 1 1 1 1
4 22 1 1 1 1 6.5
5 12 2 2 1.5 1.5 19
6 13 2 1 1 1 17
7 14 2 1 1 1 21.5
8 15 2 1 1 1.5 2.5
9 16 2 2 1 2 10.5
10 17 2 1 1 1.5 16.5
11 19 2 2 1 1 10.5
12 20 2 3 5 5.5 392
13 3 3 4.5 4.5 5.5 2861
14 11 3 4 7.5 5 668
15 18 3 15 17 31 64301.5
16 10 4 14.5 15 35 30742
17 21 4 100 107.5 259.5 628501
18 2 5 27 26.5 41.5 8222
19 5 6 302 359 887.5 1362613.5
20 7 6 204 253.5 587.5 1558582.5
21 9 6 298.5 355.5 779 902009
22 8 8 375.5 466 1740.5 1224425


==> benchmark/results/v16_3Obj_0Bou/timeOpt.txt <==
1 1 31
5 8222 31
3 2861 31
1 16.5 31
6 1362613.5 32
1 1 31
6 1558582.5 32
8 1224425 32
6 902009 32
4 30742 31
3 668 31
2 19 31
2 17 31
2 21.5 31
2 2.5 31
2 10.5 31
2 16.5 31
3 64301.5 31
2 10.5 31
2 392 31
4 628501 32
1 6.5 31


==> benchmark/results/v16_3Obj_0Bou/timeouts.txt <==
1 1 1 0 0 0 0
2 4 1 0 0 0 0
3 6 1 0 0 0 0
4 22 1 0 0 0 0
5 12 2 0 0 0 0
6 13 2 0 0 0 0
7 14 2 0 0 0 0
8 15 2 0 0 0 0
9 16 2 0 0 0 0
10 17 2 0 0 0 0
11 19 2 0 0 0 0
12 20 2 0 0 0 0
13 3 3 0 0 0 0
14 11 3 0 0 0 0
15 18 3 0 0 0 0
16 10 4 0 0 0 0
17 21 4 0 0 0 5
18 2 5 0 0 0 0
19 5 6 0 0 0 10
20 7 6 0 0 0 20
21 9 6 0 0 0 10
22 8 8 0 0 0 15


==> benchmark/results/v23_1Obj_0Bou/cost.txt <==
1 1 1 75.2105214692169 75.2105214692169 75.2105214692169 74.9999951812884 1
2 4 1 72.0776636761616 66.7667162181542 65.3734591113098 64.9999972935567 1
3 6 1 70.2105185714663 70.2105185714663 70.2105185714663 69.9999922858109 1
4 22 1 79.6040455438584 71.4572866695033 71.4572866695033 69.9999977485549 1
5 12 2 46.0455954233999 45.7929751187745 45.0501878756183 44.9999989321577 1
6 13 2 76.5480023779125 80.2154652463511 76.5480023779125 74.9999941577802 1
7 14 2 52.8775346990498 52.5749310866282 50.3545445355675 49.999997541723 1
8 15 2 89.3103442466468 85.8899340903976 85.8899340903976 84.9999890025757 1
9 16 2 75.210897838573 75.210897838573 75.210897838573 74.9999938977456 1
10 17 2 67.0875912516937 65.4210448472459 65.4210448472459 64.9999923399116 1
11 19 2 62.3485001388716 60.8352920163952 60.8352920163952 59.9999950248363 1
12 20 2 65.0000000343243 65.0000000515398 65.0000001076945 65 1
13 3 3 42.4266863653549 41.9319858639663 39.9999967570843 39.9999967570843 1
14 11 3 45.914916822631 45.914916822631 45.1744921090471 44.9999965566173 1
15 18 3 36.9183888577999 35.3143065822358 35.3759639491636 34.999998970273 1
16 10 4 47.6789805744794 45.6162819204316 45.5037280878695 44.9999966951461 1
17 21 4 50.8951196641804 51.123754217596 50.1327086434522 49.9999973188949 1
18 2 5 46.7265934991931 45.9507962171089 45.6221157553018 44.9999976437047 1
19 5 6 40.8856985318961 41.079890672564 40.1673602358954 39.9999999999979 1
20 7 6 55.629300523335 55.6637842350882 55.3231455093179 54.9999989481516 1
21 9 6 51.617081168684 50.9133822565241 50.0363601898164 49.9999999999963 1
22 8 8 51.3509593131535 50.7349510741299 50.1973139165973 49.9999987714933 1


==> benchmark/results/v23_1Obj_0Bou/costNT.txt <==
1 1 1 75.2105214692169 75.2105214692169 75.2105214692169 74.9999951812884 1
2 4 1 72.0776636761616 66.7667162181542 65.3734591113098 64.9999972935567 1
3 6 1 70.2105185714663 70.2105185714663 70.2105185714663 69.9999922858109 1
4 22 1 79.6040455438584 71.4572866695033 71.4572866695033 69.9999977485549 1
5 12 2 46.0455954233999 45.7929751187745 45.0501878756183 44.9999989321577 1
6 13 2 76.5480023779125 80.2154652463511 76.5480023779125 74.9999941577802 1
7 14 2 52.8775346990498 52.5749310866282 50.3545445355675 49.999997541723 1
8 15 2 89.3103442466468 85.8899340903976 85.8899340903976 84.9999890025757 1
9 16 2 75.210897838573 75.210897838573 75.210897838573 74.9999938977456 1
10 17 2 67.0875912516937 65.4210448472459 65.4210448472459 64.9999923399116 1
11 19 2 62.3485001388716 60.8352920163952 60.8352920163952 59.9999950248363 1
12 20 2 65.0000000343243 65.0000000515398 65.0000001076945 65 1
13 3 3 42.4266863653549 41.9319858639663 39.9999967570843 39.9999967570843 1
14 11 3 45.914916822631 45.914916822631 45.1744921090471 44.9999965566173 1
15 18 3 36.9183888577999 35.3143065822358 35.3759639491636 34.999998970273 1
16 10 4 47.6789805744794 45.6162819204316 45.5037280878695 44.9999966951461 1
17 21 4 50.8951196641804 51.123754217596 50.1327086434522 49.9999973188949 1
18 2 5 46.7265934991931 45.9507962171089 45.6221157553018 44.9999976437047 1
19 5 6 40.8856985318961 41.079890672564 40.1673602358954 39.9999999999979 1
20 7 6 55.629300523335 55.6637842350882 55.3231455093179 54.9999989481516 1
21 9 6 51.617081168684 50.9133822565241 50.0363601898164 49.9999999999963 1
22 8 8 51.3509593131535 50.7349510741299 50.1973139165973 49.9999987714933 1


==> benchmark/results/v23_1Obj_0Bou/iterations.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
17 21 4 1 1 1 1 1
18 2 5 1 1 1 1 1
19 5 6 1 1 1 1 1
20 7 6 1 1 1 1 1
21 9 6 1 1 1 1 1
22 8 8 1 1 1 1 1


==> benchmark/results/v23_1Obj_0Bou/iterationsNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
17 21 4 1 1 1 1 1
18 2 5 1 1 1 1 1
19 5 6 1 1 1 1 1
20 7 6 1 1 1 1 1
21 9 6 1 1 1 1 1
22 8 8 1 1 1 1 1


==> benchmark/results/v23_1Obj_0Bou/lastIterTime.txt <==
1 1 1 0 0 0 0 1
2 4 1 1.5 0.5 0 0.5 1
3 6 1 0 0 0 0 1
4 22 1 0 0.5 0 0 1
5 12 2 0.5 0 0.5 0.5 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0.5 1
8 15 2 0.5 0.5 0 0 1
9 16 2 0 0 0.5 0.5 1
10 17 2 0 0.5 0 0 1
11 19 2 0.5 0 0 0 1
12 20 2 1 1.5 1.5 3.5 1
13 3 3 1 0.5 1 2 1
14 11 3 1 3 1.5 1.5 1
15 18 3 3 2.5 2 3 1
16 10 4 2 1.5 3.5 3 1
17 21 4 13 10.5 12.5 12 1
18 2 5 9.5 6.5 7.5 6 1
19 5 6 30.5 30.5 34 37.5 1
20 7 6 18.5 20.5 21 24 1
21 9 6 32 32 33 41.5 1
22 8 8 23.5 24.5 23 35.5 1


==> benchmark/results/v23_1Obj_0Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0 1
2 4 1 1.5 0.5 0 0.5 1
3 6 1 0 0 0 0 1
4 22 1 0 0.5 0 0 1
5 12 2 0.5 0 0.5 0.5 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0.5 1
8 15 2 0.5 0.5 0 0 1
9 16 2 0 0 0.5 0.5 1
10 17 2 0 0.5 0 0 1
11 19 2 0.5 0 0 0 1
12 20 2 1 1.5 1.5 3.5 1
13 3 3 1 0.5 1 2 1
14 11 3 1 3 1.5 1.5 1
15 18 3 3 2.5 2 3 1
16 10 4 2 1.5 3.5 3 1
17 21 4 13 10.5 12.5 12 1
18 2 5 9.5 6.5 7.5 6 1
19 5 6 30.5 30.5 34 37.5 1
20 7 6 18.5 20.5 21 24 1
21 9 6 32 32 33 41.5 1
22 8 8 23.5 24.5 23 35.5 1


==> benchmark/results/v23_1Obj_0Bou/memory.txt <==
1 1 1 332 35 35 35 1
2 4 1 140 109 110 110 1
3 6 1 33 33 33 33 1
4 22 1 116 116 117 120 1
5 12 2 138 111 111 114 1
6 13 2 149 97 97 102 1
7 14 2 83 84 84 89 1
8 15 2 135 116 116 127 1
9 16 2 156 147 148 149 1
10 17 2 109 99 99 105 1
11 19 2 171 162 163 173 1
12 20 2 257 257 257 282 1
13 3 3 397 205 206 209 1
14 11 3 313 304 307 310 1
15 18 3 357 352 361 392 1
16 10 4 390 286 296 323 1
17 21 4 835 836 857 923 1
18 2 5 1473 740 750 771 1
19 5 6 1351 1361 1424 1652 1
20 7 6 1024 1033 1094 1260 1
21 9 6 1217 1223 1270 1464 1
22 8 8 1053 1075 1122 1525 1


==> benchmark/results/v23_1Obj_0Bou/memoryNT.txt <==
1 1 1 332 35 35 35 1
2 4 1 140 109 110 110 1
3 6 1 33 33 33 33 1
4 22 1 116 116 117 120 1
5 12 2 138 111 111 114 1
6 13 2 149 97 97 102 1
7 14 2 83 84 84 89 1
8 15 2 135 116 116 127 1
9 16 2 156 147 148 149 1
10 17 2 109 99 99 105 1
11 19 2 171 162 163 173 1
12 20 2 257 257 257 282 1
13 3 3 397 205 206 209 1
14 11 3 313 304 307 310 1
15 18 3 357 352 361 392 1
16 10 4 390 286 296 323 1
17 21 4 835 836 857 923 1
18 2 5 1473 740 750 771 1
19 5 6 1351 1361 1424 1652 1
20 7 6 1024 1033 1094 1260 1
21 9 6 1217 1223 1270 1464 1
22 8 8 1053 1075 1122 1525 1


==> benchmark/results/v23_1Obj_0Bou/memoryOpt.txt <==
1 35.05 1
5 770.9 1
3 208.9 1
1 109.9 1
6 1652.5 1
1 33.25 1
6 1259.45 1
8 1524.85 1
6 1464 1
4 322.9 1
3 309.6 1
2 113.7 1
2 101.95 1
2 88.9 1
2 127.3 1
2 148.8 1
2 105.1 1
3 391.7 1
2 173.3 1
2 281.55 1
4 923.4 1
1 119.55 1


==> benchmark/results/v23_1Obj_0Bou/paths.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
17 21 4 1 1 1 1 1
18 2 5 1 1 1 1 1
19 5 6 1 1 1 1 1
20 7 6 1 1 1 1 1
21 9 6 1 1 1 1 1
22 8 8 1 1 1 1 1


==> benchmark/results/v23_1Obj_0Bou/pathsNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
17 21 4 1 1 1 1 1
18 2 5 1 1 1 1 1
19 5 6 1 1 1 1 1
20 7 6 1 1 1 1 1
21 9 6 1 1 1 1 1
22 8 8 1 1 1 1 1


==> benchmark/results/v23_1Obj_0Bou/pathsOpt.txt <==
1 1 1
5 1 1
3 1 1
1 1 1
6 1 1
1 1 1
6 1 1
8 1 1
6 1 1
4 1 1
3 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
2 1 1
3 1 1
2 1 1
2 1 1
4 1 1
1 1 1


==> benchmark/results/v23_1Obj_0Bou/peakMemory.txt <==
1 1 1 332 35 35 35 1
2 4 1 140 109 110 110 1
3 6 1 33 33 33 33 1
4 22 1 116 116 117 120 1
5 12 2 138 111 111 114 1
6 13 2 149 97 97 102 1
7 14 2 83 84 84 89 1
8 15 2 135 116 116 127 1
9 16 2 156 147 148 149 1
10 17 2 109 99 99 105 1
11 19 2 171 162 163 173 1
12 20 2 257 257 257 282 1
13 3 3 397 205 206 209 1
14 11 3 313 304 307 310 1
15 18 3 357 352 361 392 1
16 10 4 390 286 296 323 1
17 21 4 835 836 857 923 1
18 2 5 1473 740 750 771 1
19 5 6 1351 1361 1424 1652 1
20 7 6 1024 1033 1094 1260 1
21 9 6 1217 1223 1270 1464 1
22 8 8 1053 1075 1122 1525 1


==> benchmark/results/v23_1Obj_0Bou/peakMemoryNT.txt <==
1 1 1 332 35 35 35 1
2 4 1 140 109 110 110 1
3 6 1 33 33 33 33 1
4 22 1 116 116 117 120 1
5 12 2 138 111 111 114 1
6 13 2 149 97 97 102 1
7 14 2 83 84 84 89 1
8 15 2 135 116 116 127 1
9 16 2 156 147 148 149 1
10 17 2 109 99 99 105 1
11 19 2 171 162 163 173 1
12 20 2 257 257 257 282 1
13 3 3 397 205 206 209 1
14 11 3 313 304 307 310 1
15 18 3 357 352 361 392 1
16 10 4 390 286 296 323 1
17 21 4 835 836 857 923 1
18 2 5 1473 740 750 771 1
19 5 6 1351 1361 1424 1652 1
20 7 6 1024 1033 1094 1260 1
21 9 6 1217 1223 1270 1464 1
22 8 8 1053 1075 1122 1525 1


==> benchmark/results/v23_1Obj_0Bou/peakMemoryOpt.txt <==
1 180149.4 1
5 885113.35 1
3 696041.75 1
1 334481.95 1
6 1202360.45 1
1 180318.65 1
6 640618.7 1
8 250423.35 1
6 360738.15 1
4 852083.35 1
3 926146.05 1
2 385996.95 1
2 180254.55 1
2 334399.6 1
2 206331.45 1
2 412480.5 1
2 154593.5 1
3 924415.4 1
2 902843.7 1
2 485783.1 1
4 258656.4 1
1 309575.95 1


==> benchmark/results/v23_1Obj_0Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW


==> benchmark/results/v23_1Obj_0Bou/time.txt <==
1 1 1 1 1 1 1 1
2 4 1 2.5 1.5 1 1.5 1
3 6 1 1 1 1 1 1
4 22 1 1 1.5 1 1 1
5 12 2 1.5 1 1.5 1.5 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1.5 1
8 15 2 1.5 1.5 1 1 1
9 16 2 1 1 1.5 1.5 1
10 17 2 1 1.5 1 1 1
11 19 2 1.5 1 1 1 1
12 20 2 2 2.5 2.5 4.5 1
13 3 3 2 1.5 2 3 1
14 11 3 2 4 2.5 2.5 1
15 18 3 4 3.5 3 4 1
16 10 4 3 2.5 4.5 4 1
17 21 4 14 11.5 13.5 13 1
18 2 5 10.5 7.5 8.5 7 1
19 5 6 31.5 31.5 35 38.5 1
20 7 6 19.5 21.5 22 25 1
21 9 6 33 33 34 42.5 1
22 8 8 24.5 25.5 24 36.5 1


==> benchmark/results/v23_1Obj_0Bou/timeNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 2.5 1.5 1 1.5 1
3 6 1 1 1 1 1 1
4 22 1 1 1.5 1 1 1
5 12 2 1.5 1 1.5 1.5 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1.5 1
8 15 2 1.5 1.5 1 1 1
9 16 2 1 1 1.5 1.5 1
10 17 2 1 1.5 1 1 1
11 19 2 1.5 1 1 1 1
12 20 2 2 2.5 2.5 4.5 1
13 3 3 2 1.5 2 3 1
14 11 3 2 4 2.5 2.5 1
15 18 3 4 3.5 3 4 1
16 10 4 3 2.5 4.5 4 1
17 21 4 14 11.5 13.5 13 1
18 2 5 10.5 7.5 8.5 7 1
19 5 6 31.5 31.5 35 38.5 1
20 7 6 19.5 21.5 22 25 1
21 9 6 33 33 34 42.5 1
22 8 8 24.5 25.5 24 36.5 1


==> benchmark/results/v23_1Obj_0Bou/timeOpt.txt <==
1 1 1
5 7 1
3 3 1
1 1.5 1
6 38.5 1
1 1 1
6 25 1
8 36.5 1
6 42.5 1
4 4 1
3 2.5 1
2 1.5 1
2 1 1
2 1.5 1
2 1 1
2 1.5 1
2 1 1
3 4 1
2 1 1
2 4.5 1
4 13 1
1 1 1


==> benchmark/results/v23_1Obj_0Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 0 1
16 10 4 0 0 0 0 1
17 21 4 0 0 0 0 1
18 2 5 0 0 0 0 1
19 5 6 0 0 0 0 1
20 7 6 0 0 0 0 1
21 9 6 0 0 0 0 1
22 8 8 0 0 0 0 1


==> benchmark/results/v23_3Obj_0Bou/cost.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 99.9999982556458 1
2 4 1 107.369636413431 98.2316140915353 95.1869447182261 94.9999990644783 1
3 6 1 100.204716577875 100.204716577875 100.204716577875 99.99999897776 1
4 22 1 104.693003503642 101.0344833468 101.0344833468 99.9999989729505 1
5 12 2 86.7596474856339 86.434626470179 85.0488701590957 84.9999994035462 1
6 13 2 95.5516317676159 98.0877887864308 95.3595559822404 94.9999976117496 1
7 14 2 101.46724975919 100.936609716621 100.478894925871 99.9999985300401 1
8 15 2 101.120454937047 100.218488980932 100.218488980932 112.782444436591 1
9 16 2 104.993868306953 102.641410930011 100.793202362655 99.9999999986608 1
10 17 2 104.960002750822 101.074734713231 100.000000001448 99.9999999998777 1
11 19 2 101.893439094034 100.341372301366 100.341372301366 99.9999987805191 1
12 20 2 100.000000312124 99.9999997823699 100.000001667531 99.9999992158094 1
13 3 3 103.290822488068 102.691069340316 100.333707817613 99.9999986663266 1
14 11 3 100.723654328773 100.608874295281 100.140145215767 99.9999960848105 1
15 18 3 94.3664768187642 91.6027784297375 90.6165970043086 89.9999999999362 1
16 10 4 98.0160180642198 96.7148697624321 95.3876861300308 95.000129762514 1
17 21 4 102.40362073118 101.495546398605 100.438686506127 109.999998515786 2
18 2 5 97.5206769925314 96.5561251289902 95.3891452614353 105.001718011451 1
19 5 6 91.1880031665492 90.9025782086246 90.2019340967937 109.999995965043 2
20 7 6 95.5502222173821 95.5111446785732 98.7613969042211 134.999999999802 2
21 9 6 97.4524182965769 95.7060242867574 95.2906557719482 114.999996373771 2
22 8 8 100.970856444586 97.6010359753819 95.7227558721409 124.9999999994 2


==> benchmark/results/v23_3Obj_0Bou/costNT.txt <==
1 1 1 100.210524538706 100.210524538706 100.210524538706 99.9999982556458 1
2 4 1 107.369636413431 98.2316140915353 95.1869447182261 94.9999990644783 1
3 6 1 100.204716577875 100.204716577875 100.204716577875 99.99999897776 1
4 22 1 104.693003503642 101.0344833468 101.0344833468 99.9999989729505 1
5 12 2 86.7596474856339 86.434626470179 85.0488701590957 84.9999994035462 1
6 13 2 95.5516317676159 98.0877887864308 95.3595559822404 94.9999976117496 1
7 14 2 101.46724975919 100.936609716621 100.478894925871 99.9999985300401 1
8 15 2 101.120454937047 100.218488980932 100.218488980932 112.782444436591 1
9 16 2 104.993868306953 102.641410930011 100.793202362655 99.9999999986608 1
10 17 2 104.960002750822 101.074734713231 100.000000001448 99.9999999998777 1
11 19 2 101.893439094034 100.341372301366 100.341372301366 99.9999987805191 1
12 20 2 100.000000312124 99.9999997823699 100.000001667531 99.9999992158094 1
13 3 3 103.290822488068 102.691069340316 100.333707817613 99.9999986663266 1
14 11 3 100.723654328773 100.608874295281 100.140145215767 99.9999960848105 1
15 18 3 94.3664768187642 91.6027784297375 90.6165970043086 89.9999999999362 1
16 10 4 98.0160180642198 96.7148697624321 95.3876861300308 95.000129762514 1
18 2 5 97.5206769925314 96.5561251289902 95.3891452614353 105.001718011451 1


==> benchmark/results/v23_3Obj_0Bou/iterations.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
17 21 4 1 1 1 1 2
18 2 5 1 1 1 1 1
19 5 6 1 1 1 1 2
20 7 6 1 1 1 1 2
21 9 6 1 1 1 1 2
22 8 8 1 1 1 1 2


==> benchmark/results/v23_3Obj_0Bou/iterationsNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 1
16 10 4 1 1 1 1 1
18 2 5 1 1 1 1 1


==> benchmark/results/v23_3Obj_0Bou/lastIterTime.txt <==
1 1 1 0 0 0 0 1
2 4 1 0.5 1 0 15 1
3 6 1 0.5 0 0 0 1
4 22 1 0.5 0.5 1 5.5 1
5 12 2 0 1 0.5 17.5 1
6 13 2 0.5 0 1 14.5 1
7 14 2 0.5 0 0.5 21 1
8 15 2 0 0.5 0 1.5 1
9 16 2 0.5 0 0.5 11 1
10 17 2 0 1 0.5 15.5 1
11 19 2 0 0 0 8.5 1
12 20 2 1.5 3.5 3.5 392 1
13 3 3 5 4 3.5 2783.5 1
14 11 3 4 6 5 666.5 1
15 18 3 16 15 31 55393.5 1
16 10 4 13 14.5 34.5 28625 1
17 21 4 99.5 109 256.5 622818.5 2
18 2 5 25 24.5 39.5 7988.5 1
19 5 6 298.5 358 885 1359880 2
20 7 6 203 253.5 580.5 1556514 2
21 9 6 301.5 357 778 900293.5 2
22 8 8 375 466 1728.5 1225604.5 2


==> benchmark/results/v23_3Obj_0Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0 1
2 4 1 0.5 1 0 15 1
3 6 1 0.5 0 0 0 1
4 22 1 0.5 0.5 1 5.5 1
5 12 2 0 1 0.5 17.5 1
6 13 2 0.5 0 1 14.5 1
7 14 2 0.5 0 0.5 21 1
8 15 2 0 0.5 0 1.5 1
9 16 2 0.5 0 0.5 11 1
10 17 2 0 1 0.5 15.5 1
11 19 2 0 0 0 8.5 1
12 20 2 1.5 3.5 3.5 392 1
13 3 3 5 4 3.5 2783.5 1
14 11 3 4 6 5 666.5 1
15 18 3 16 15 31 55393.5 1
16 10 4 13 14.5 34.5 28625 1
18 2 5 25 24.5 39.5 7988.5 1


==> benchmark/results/v23_3Obj_0Bou/memory.txt <==
1 1 1 337 36 36 37 1
2 4 1 163 132 136 704 1
3 6 1 35 35 35 35 1
4 22 1 128 129 129 361 1
5 12 2 168 141 143 816 1
6 13 2 171 119 120 761 1
7 14 2 108 108 109 808 1
8 15 2 156 138 138 190 1
9 16 2 202 194 196 783 1
10 17 2 133 123 123 699 1
11 19 2 185 175 175 525 1
12 20 2 353 354 441 6665 1
13 3 3 678 504 544 13900 1
14 11 3 561 567 574 10370 1
15 18 3 1985 2085 3755 91551 1
16 10 4 1435 1465 2984 105100 1
17 21 4 7805 8468 19090 1235426 2
18 2 5 2579 1888 2771 72138 1
19 5 6 19339 22323 48904 2179387 2
20 7 6 16200 19242 41253 1838218 2
21 9 6 20923 24613 50498 1775891 2
22 8 8 27612 33067 107462 4101594 2


==> benchmark/results/v23_3Obj_0Bou/memoryNT.txt <==
1 1 1 337 36 36 37 1
2 4 1 163 132 136 704 1
3 6 1 35 35 35 35 1
4 22 1 128 129 129 361 1
5 12 2 168 141 143 816 1
6 13 2 171 119 120 761 1
7 14 2 108 108 109 808 1
8 15 2 156 138 138 190 1
9 16 2 202 194 196 783 1
10 17 2 133 123 123 699 1
11 19 2 185 175 175 525 1
12 20 2 353 354 441 6665 1
13 3 3 678 504 544 13900 1
14 11 3 561 567 574 10370 1
15 18 3 1985 2085 3755 91551 1
16 10 4 1435 1465 2984 105100 1
18 2 5 2579 1888 2771 72138 1


==> benchmark/results/v23_3Obj_0Bou/memoryOpt.txt <==
1 37.1 31
5 72137.7 31
3 13899.8 31
1 703.65 31
6 2179387.05 32
1 35 31
6 1838218.3 32
8 4101594.35 32
6 1775891.3 32
4 105099.65 31
3 10370.2 31
2 816.1 31
2 761.25 31
2 807.9 31
2 189.55 31
2 783.4 31
2 698.3 31
3 91550.8 31
2 524.4 31
2 6664.65 31
4 1235426.05 32
1 360.35 31


==> benchmark/results/v23_3Obj_0Bou/paths.txt <==
1 1 1 1 1 1 3.8 1
2 4 1 2.35 2.6 3 6.1 1
3 6 1 1 1 1 3.4 1
4 22 1 2.6 3.3 3.8 18.7 1
5 12 2 2.05 2.2 2.55 8.05 1
6 13 2 1 1 1 1 1
7 14 2 1.9 2.25 2.85 15.55 1
8 15 2 1.5 1.3 1.3 3.15 1
9 16 2 3.05 3.75 4.65 16.65 1
10 17 2 2.65 2.9 2.95 24.75 1
11 19 2 2.15 2.75 3.3 10.75 1
12 20 2 1.15 1.15 1.3 8.1 1
13 3 3 4.5 5.25 6.5 57 1
14 11 3 2.95 3.2 3.8 45.5 1
15 18 3 3.8 3.85 5.3 46.9 1
16 10 4 5.6 7.2 10.1 182.4 1
17 21 4 3.7 4 5.4 58.6 2
18 2 5 3 3.2 4.35 65.25 1
19 5 6 6.8 8.15 11.15 102 2
20 7 6 6.25 7.15 9.45 143.55 2
21 9 6 6.35 7.35 9.45 52 2
22 8 8 7.3 9.1 15 443.55 2


==> benchmark/results/v23_3Obj_0Bou/pathsNT.txt <==
1 1 1 1 1 1 3.8 1
2 4 1 2.35 2.6 3 6.1 1
3 6 1 1 1 1 3.4 1
4 22 1 2.6 3.3 3.8 18.7 1
5 12 2 2.05 2.2 2.55 8.05 1
6 13 2 1 1 1 1 1
7 14 2 1.9 2.25 2.85 15.55 1
8 15 2 1.5 1.3 1.3 3.15 1
9 16 2 3.05 3.75 4.65 16.65 1
10 17 2 2.65 2.9 2.95 24.75 1
11 19 2 2.15 2.75 3.3 10.75 1
12 20 2 1.15 1.15 1.3 8.1 1
13 3 3 4.5 5.25 6.5 57 1
14 11 3 2.95 3.2 3.8 45.5 1
15 18 3 3.8 3.85 5.3 46.9 1
16 10 4 5.6 7.2 10.1 182.4 1
18 2 5 3 3.2 4.35 65.25 1


==> benchmark/results/v23_3Obj_0Bou/pathsOpt.txt <==
1 3.8 31
5 65.25 31
3 57 31
1 6.1 31
6 102 32
1 3.4 31
6 143.55 32
8 443.55 32
6 52 32
4 182.4 31
3 45.5 31
2 8.05 31
2 1 31
2 15.55 31
2 3.15 31
2 16.65 31
2 24.75 31
3 46.9 31
2 10.75 31
2 8.1 31
4 58.6 32
1 18.7 31


==> benchmark/results/v23_3Obj_0Bou/peakMemory.txt <==
1 1 1 337 36 36 37 1
2 4 1 163 132 136 704 1
3 6 1 35 35 35 35 1
4 22 1 128 129 129 361 1
5 12 2 168 141 143 816 1
6 13 2 171 119 120 761 1
7 14 2 108 108 109 808 1
8 15 2 156 138 138 190 1
9 16 2 202 194 196 783 1
10 17 2 133 123 123 699 1
11 19 2 185 175 175 525 1
12 20 2 353 354 441 6665 1
13 3 3 678 504 544 13900 1
14 11 3 561 567 574 10370 1
15 18 3 1985 2085 3755 91551 1
16 10 4 1435 1465 2984 105100 1
17 21 4 7805 8468 19090 1235426 2
18 2 5 2579 1888 2771 72138 1
19 5 6 19339 22323 48904 2179387 2
20 7 6 16200 19242 41253 1838218 2
21 9 6 20923 24613 50498 1775891 2
22 8 8 27612 33067 107462 4101594 2


==> benchmark/results/v23_3Obj_0Bou/peakMemoryNT.txt <==
1 1 1 337 36 36 37 1
2 4 1 163 132 136 704 1
3 6 1 35 35 35 35 1
4 22 1 128 129 129 361 1
5 12 2 168 141 143 816 1
6 13 2 171 119 120 761 1
7 14 2 108 108 109 808 1
8 15 2 156 138 138 190 1
9 16 2 202 194 196 783 1
10 17 2 133 123 123 699 1
11 19 2 185 175 175 525 1
12 20 2 353 354 441 6665 1
13 3 3 678 504 544 13900 1
14 11 3 561 567 574 10370 1
15 18 3 1985 2085 3755 91551 1
16 10 4 1435 1465 2984 105100 1
18 2 5 2579 1888 2771 72138 1


==> benchmark/results/v23_3Obj_0Bou/peakMemoryOpt.txt <==
1 175488.6 31
5 796775 31
3 536002.35 31
1 326190.05 31
6 1026586.25 32
1 175708.95 31
6 648464.55 32
8 556856 32
6 542085.65 32
4 579377.7 31
3 658141 31
2 376348.15 31
2 175854.8 31
2 325944.85 31
2 201080.1 31
2 402208.3 31
2 150797.15 31
3 609519.5 31
2 879935.2 31
2 497973.2 31
4 539061.3 32
1 301816.35 31


==> benchmark/results/v23_3Obj_0Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
4	3	14	1	1	1.64182991575294	Prec  Disc Buff 
7	3	1	1	1	3	Prec  CPU Buff 
8	2	6	1.15	1	1.73325587003213	Ener Prec  Buff 
12	3	14	1	1	2.91465897157463	Prec  Disc Buff 


==> benchmark/results/v23_3Obj_0Bou/time.txt <==
1 1 1 1 1 1 1 1
2 4 1 1.5 2 1 16 1
3 6 1 1.5 1 1 1 1
4 22 1 1.5 1.5 2 6.5 1
5 12 2 1 2 1.5 18.5 1
6 13 2 1.5 1 2 15.5 1
7 14 2 1.5 1 1.5 22 1
8 15 2 1 1.5 1 2.5 1
9 16 2 1.5 1 1.5 12 1
10 17 2 1 2 1.5 16.5 1
11 19 2 1 1 1 9.5 1
12 20 2 2.5 4.5 4.5 393 1
13 3 3 6 5 4.5 2784.5 1
14 11 3 5 7 6 667.5 1
15 18 3 17 16 32 55394.5 1
16 10 4 14 15.5 35.5 28626 1
17 21 4 100.5 110 257.5 622819.5 2
18 2 5 26 25.5 40.5 7989.5 1
19 5 6 299.5 359 886 1359881 2
20 7 6 204 254.5 581.5 1556515 2
21 9 6 302.5 358 779 900294.5 2
22 8 8 376 467 1729.5 1225605.5 2


==> benchmark/results/v23_3Obj_0Bou/timeNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1.5 2 1 16 1
3 6 1 1.5 1 1 1 1
4 22 1 1.5 1.5 2 6.5 1
5 12 2 1 2 1.5 18.5 1
6 13 2 1.5 1 2 15.5 1
7 14 2 1.5 1 1.5 22 1
8 15 2 1 1.5 1 2.5 1
9 16 2 1.5 1 1.5 12 1
10 17 2 1 2 1.5 16.5 1
11 19 2 1 1 1 9.5 1
12 20 2 2.5 4.5 4.5 393 1
13 3 3 6 5 4.5 2784.5 1
14 11 3 5 7 6 667.5 1
15 18 3 17 16 32 55394.5 1
16 10 4 14 15.5 35.5 28626 1
18 2 5 26 25.5 40.5 7989.5 1


==> benchmark/results/v23_3Obj_0Bou/timeOpt.txt <==
1 1 31
5 7989.5 31
3 2784.5 31
1 16 31
6 1359881 32
1 1 31
6 1556515 32
8 1225605.5 32
6 900294.5 32
4 28626 31
3 667.5 31
2 18.5 31
2 15.5 31
2 22 31
2 2.5 31
2 12 31
2 16.5 31
3 55394.5 31
2 9.5 31
2 393 31
4 622819.5 32
1 6.5 31


==> benchmark/results/v23_3Obj_0Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 0 1
16 10 4 0 0 0 0 1
17 21 4 0 0 0 5 2
18 2 5 0 0 0 0 1
19 5 6 0 0 0 10 2
20 7 6 0 0 0 20 2
21 9 6 0 0 0 10 2
22 8 8 0 0 0 15 2


==> benchmark/results/v23_6Obj_0Bou/cost.txt <==
1 1 1 99.9999999996682 99.9999999996682 99.9999999996682 99.9999999996682 1
2 4 1 105.4120893449 104.829445622731 99.9999999994813 99.9999999994813 1
3 6 1 99.9999999996291 99.9999999996291 99.9999999996291 99.9999999996291 1
4 22 1 100.002652850969 100.001764799097 100.001764799097 99.999999999611 1
5 12 2 99.9999999998142 99.9999999998142 99.9999999998142 99.9999999998142 1
6 13 2 100.00868781538 100.077149337955 100.00868781538 99.9999999998578 1
7 14 2 100.129582743272 100.112980459109 100.112980459109 99.9999999998031 1
8 15 2 100.728206259738 100.238808343699 100.238808343699 99.999999999948 1
9 16 2 100.548679795864 101.34275231307 100.435621143401 99.9999999992303 1
10 17 2 101.173953779422 101.818892230441 99.9999999999416 99.9999999999416 1
11 19 2 100.168245493092 100.031130843905 100.031130843905 99.9999999997132 1
12 20 2 100.000003990963 100.000003648904 100.000003788746 99.9999999999999 1
13 3 3 101.712786091146 100.648120555006 100.159042152405 99.9999999998166 1
14 11 3 100.539006408349 100.532440103743 100.159505832578 100.001415280118 1
15 18 3 104.886188433085 101.026740977626 100.327219757073 100.095974508896 2
16 10 4 101.190917224299 101.190917224299 100.339609360366 109.999999999352 2
17 21 4 101.804980663983 100.69133998516 100.000066260671 260.000015318432 2
18 2 5 101.139926636622 102.594925197334 102.375819493357 139.434997943397 2
19 5 6 101.759985403294 100.645769452912 100.040523414341 200 2
20 7 6 100.230733331226 100.249034237904 124.762171066068 260 2
21 9 6 101.591893196701 101.45671176495 100.094061591829 210 2
22 8 8 102.455762182043 100.615594150084 100.178622408438 264.93630783115 2


==> benchmark/results/v23_6Obj_0Bou/costNT.txt <==
1 1 1 99.9999999996682 99.9999999996682 99.9999999996682 99.9999999996682 1
2 4 1 105.4120893449 104.829445622731 99.9999999994813 99.9999999994813 1
3 6 1 99.9999999996291 99.9999999996291 99.9999999996291 99.9999999996291 1
4 22 1 100.002652850969 100.001764799097 100.001764799097 99.999999999611 1
5 12 2 99.9999999998142 99.9999999998142 99.9999999998142 99.9999999998142 1
6 13 2 100.00868781538 100.077149337955 100.00868781538 99.9999999998578 1
7 14 2 100.129582743272 100.112980459109 100.112980459109 99.9999999998031 1
8 15 2 100.728206259738 100.238808343699 100.238808343699 99.999999999948 1
9 16 2 100.548679795864 101.34275231307 100.435621143401 99.9999999992303 1
10 17 2 101.173953779422 101.818892230441 99.9999999999416 99.9999999999416 1
11 19 2 100.168245493092 100.031130843905 100.031130843905 99.9999999997132 1
12 20 2 100.000003990963 100.000003648904 100.000003788746 99.9999999999999 1
13 3 3 101.712786091146 100.648120555006 100.159042152405 99.9999999998166 1
14 11 3 100.539006408349 100.532440103743 100.159505832578 100.001415280118 1


==> benchmark/results/v23_6Obj_0Bou/iterations.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 2
16 10 4 1 1 1 1 2
17 21 4 1 1 1 1 2
18 2 5 1 1 1 1 2
19 5 6 1 1 1 1 2
20 7 6 1 1 1 1 2
21 9 6 1 1 1 1 2
22 8 8 1 1 1 1 2


==> benchmark/results/v23_6Obj_0Bou/iterationsNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1


==> benchmark/results/v23_6Obj_0Bou/lastIterTime.txt <==
1 1 1 0 0 0 0.5 1
2 4 1 1 1 0 61 1
3 6 1 0 0.5 0 0 1
4 22 1 0.5 1.5 0.5 50 1
5 12 2 0 0 1 66 1
6 13 2 0 1 0.5 44 1
7 14 2 0.5 0 0 76.5 1
8 15 2 0.5 0.5 0 7 1
9 16 2 0.5 0 1.5 97.5 1
10 17 2 0 0 0 83.5 1
11 19 2 0.5 0 1 69.5 1
12 20 2 8 8 15.5 28938 1
13 3 3 9 9 12.5 241858.5 1
14 11 3 7.5 8.5 9 3385.5 1
15 18 3 50.5 78.5 213.5 3471216.5 2
16 10 4 59.5 80.5 302.5 3806875.5 2
17 21 4 596.5 833.5 3432 7435121.5 2
18 2 5 133.5 152 434.5 2397620 2
19 5 6 4405.5 6636 37471.5 3934188 2
20 7 6 2736.5 4788.5 31613 7078913.5 2
21 9 6 2043.5 3212 12868.5 4836229 2
22 8 8 4503.5 7501.5 76402.5 7710212.5 2


==> benchmark/results/v23_6Obj_0Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0.5 1
2 4 1 1 1 0 61 1
3 6 1 0 0.5 0 0 1
4 22 1 0.5 1.5 0.5 50 1
5 12 2 0 0 1 66 1
6 13 2 0 1 0.5 44 1
7 14 2 0.5 0 0 76.5 1
8 15 2 0.5 0.5 0 7 1
9 16 2 0.5 0 1.5 97.5 1
10 17 2 0 0 0 83.5 1
11 19 2 0.5 0 1 69.5 1
12 20 2 8 8 15.5 28938 1
13 3 3 9 9 12.5 241858.5 1
14 11 3 7.5 8.5 9 3385.5 1


==> benchmark/results/v23_6Obj_0Bou/memory.txt <==
1 1 1 335 38 38 39 1
2 4 1 205 174 175 1783 1
3 6 1 37 37 37 37 1
4 22 1 146 146 146 1096 1
5 12 2 192 164 167 1463 1
6 13 2 187 135 135 1155 1
7 14 2 125 125 125 1627 1
8 15 2 188 169 169 350 1
9 16 2 262 254 255 1927 1
10 17 2 150 140 140 1755 1
11 19 2 212 202 202 1817 1
12 20 2 811 821 1528 100743 1
13 3 3 1198 1078 1259 93204 1
14 11 3 833 859 903 27516 1
15 18 3 6008 8222 17978 456450 2
16 10 4 5490 6544 19921 1029297 2
17 21 4 38732 47891 136440 3444891 2
18 2 5 9705 10209 26085 3990764 2
19 5 6 233374 320407 1117618 2212576 2
20 7 6 193970 297563 1264501 2011494 2
21 9 6 131728 190149 630284 6038032 2
22 8 8 310142 440787 2778938 5127187 2


==> benchmark/results/v23_6Obj_0Bou/memoryNT.txt <==
1 1 1 335 38 38 39 1
2 4 1 205 174 175 1783 1
3 6 1 37 37 37 37 1
4 22 1 146 146 146 1096 1
5 12 2 192 164 167 1463 1
6 13 2 187 135 135 1155 1
7 14 2 125 125 125 1627 1
8 15 2 188 169 169 350 1
9 16 2 262 254 255 1927 1
10 17 2 150 140 140 1755 1
11 19 2 212 202 202 1817 1
12 20 2 811 821 1528 100743 1
13 3 3 1198 1078 1259 93204 1
14 11 3 833 859 903 27516 1


==> benchmark/results/v23_6Obj_0Bou/memoryOpt.txt <==
1 38.8 61
5 3990763.55 62
3 93203.4 61
1 1783 61
6 2212575.7 62
1 37.25 61
6 2011494.45 62
8 5127186.85 62
6 6038032.15 62
4 1029297.15 62
3 27515.65 61
2 1462.65 61
2 1155.5 61
2 1626.45 61
2 349.95 61
2 1927.5 61
2 1755.25 61
3 456449.95 62
2 1817.2 61
2 100743.2 61
4 3444891.15 62
1 1095.9 61


==> benchmark/results/v23_6Obj_0Bou/paths.txt <==
1 1 1 1 1 1 6.6 1
2 4 1 3.95 4.2 5.15 17.6 1
3 6 1 1 1 1 7.8 1
4 22 1 8.2 10.1 10.45 227.4 1
5 12 2 4.65 5.95 7.8 32.15 1
6 13 2 1 1 1 1 1
7 14 2 3 3.8 4.6 70.35 1
8 15 2 2.05 1.85 1.95 6.35 1
9 16 2 8.15 9.9 13.25 137.6 1
10 17 2 6.8 7.5 8.25 143.1 1
11 19 2 3 3.7 4.6 91.05 1
12 20 2 3.7 3.85 5.6 92.85 1
13 3 3 11.05 13.55 20.05 700.85 1
14 11 3 8.75 9.65 12.1 401.5 1
15 18 3 12.4 16.5 26 507.45 2
16 10 4 14.6 20.7 39.65 2359.35 2
17 21 4 18.1 21.15 34.75 463.85 2
18 2 5 12.5 13.4 30.6 3157.35 2
19 5 6 35.5 46.9 98.2 916.75 2
20 7 6 30.1 45.1 81 1072 2
21 9 6 30.3 41.3 68.6 770.5 2
22 8 8 29.3 42.4 125.4 1690.05 2


==> benchmark/results/v23_6Obj_0Bou/pathsNT.txt <==
1 1 1 1 1 1 6.6 1
2 4 1 3.95 4.2 5.15 17.6 1
3 6 1 1 1 1 7.8 1
4 22 1 8.2 10.1 10.45 227.4 1
5 12 2 4.65 5.95 7.8 32.15 1
6 13 2 1 1 1 1 1
7 14 2 3 3.8 4.6 70.35 1
8 15 2 2.05 1.85 1.95 6.35 1
9 16 2 8.15 9.9 13.25 137.6 1
10 17 2 6.8 7.5 8.25 143.1 1
11 19 2 3 3.7 4.6 91.05 1
12 20 2 3.7 3.85 5.6 92.85 1
13 3 3 11.05 13.55 20.05 700.85 1
14 11 3 8.75 9.65 12.1 401.5 1


==> benchmark/results/v23_6Obj_0Bou/pathsOpt.txt <==
1 6.6 61
5 3157.35 62
3 700.85 61
1 17.6 61
6 916.75 62
1 7.8 61
6 1072 62
8 1690.05 62
6 770.5 62
4 2359.35 62
3 401.5 61
2 32.15 61
2 1 61
2 70.35 61
2 6.35 61
2 137.6 61
2 143.1 61
3 507.45 62
2 91.05 61
2 92.85 61
4 463.85 62
1 227.4 61


==> benchmark/results/v23_6Obj_0Bou/peakMemory.txt <==
1 1 1 335 38 38 39 1
2 4 1 205 174 175 1783 1
3 6 1 37 37 37 37 1
4 22 1 146 146 146 1096 1
5 12 2 192 164 167 1463 1
6 13 2 187 135 135 1155 1
7 14 2 125 125 125 1627 1
8 15 2 188 169 169 350 1
9 16 2 262 254 255 1927 1
10 17 2 150 140 140 1755 1
11 19 2 212 202 202 1817 1
12 20 2 811 821 1528 100743 1
13 3 3 1198 1078 1259 93204 1
14 11 3 833 859 903 27516 1
15 18 3 6008 8222 17978 456450 2
16 10 4 5490 6544 19921 1029297 2
17 21 4 38732 47891 136440 3444891 2
18 2 5 9705 10209 26085 3990764 2
19 5 6 233374 320407 1117618 2212576 2
20 7 6 193970 297563 1264501 2011494 2
21 9 6 131728 190149 630284 6038032 2
22 8 8 310142 440787 2778938 5127187 2


==> benchmark/results/v23_6Obj_0Bou/peakMemoryNT.txt <==
1 1 1 335 38 38 39 1
2 4 1 205 174 175 1783 1
3 6 1 37 37 37 37 1
4 22 1 146 146 146 1096 1
5 12 2 192 164 167 1463 1
6 13 2 187 135 135 1155 1
7 14 2 125 125 125 1627 1
8 15 2 188 169 169 350 1
9 16 2 262 254 255 1927 1
10 17 2 150 140 140 1755 1
11 19 2 212 202 202 1817 1
12 20 2 811 821 1528 100743 1
13 3 3 1198 1078 1259 93204 1
14 11 3 833 859 903 27516 1


==> benchmark/results/v23_6Obj_0Bou/peakMemoryOpt.txt <==
1 231226.9 61
5 829949.4 62
3 524148.5 61
1 429654.4 61
6 1025355.9 62
1 231410.85 61
6 662444.35 62
8 1248693.95 62
6 1438748.45 62
4 573551.1 62
3 710791.9 61
2 495758.65 61
2 231738.75 61
2 429605.15 61
2 264685.25 61
2 529851.75 61
2 198895.1 61
3 632508.6 62
2 1157721.95 61
2 624515.05 61
4 674411.9 62
1 397479.6 61


==> benchmark/results/v23_6Obj_0Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
1	2	6	1.15	1	1.35100639632568	Time Prec  Core IO Disc Buff 
4	2	1	1.15	1	1.15546116682257	Ener Prec  CPU Disc Late Buff 
4	2	6	1.15	1	1.85315225974846	Time Ener Prec  IO CPU Buff 
4	3	1	1	1	1.14087564197804	Ener Prec  CPU Disc Late Buff 
7	2	1	1.15	1	1.19663725610412	Ener Prec  IO CPU Late Buff 
7	3	1	1	1	1.18265949430249	Ener Prec  IO CPU Late Buff 
8	2	6	1.15	1	1.54624986072783	Time Ener Prec  Core IO Buff 
8	3	1	1	0	1.05825016076136	Time Ener Core IO Late Buff 
9	2	6	1.15	1	1.49126931023793	Time Ener Prec  Core Late Buff 
11	3	1	1	1	2.9415909341523	Prec  Core IO CPU Disc Buff 
13	2	6	1.15	1	1.76621278421474	Time Prec  Core CPU Late Buff 
14	2	6	1.15	1	1.47737053368734	Time Ener Prec  CPU Disc Buff 
19	2	6	1.15	1	1.88569579461654	Time Ener Prec  Core Late Buff 
20	2	6	1.15	1	1.58071352707964	Ener Prec  Core Disc Late Buff 
20	3	1	1	1	1.84687552628541	Prec  Core CPU Disc Late Buff 


==> benchmark/results/v23_6Obj_0Bou/time.txt <==
1 1 1 1 1 1 1.5 1
2 4 1 2 2 1 62 1
3 6 1 1 1.5 1 1 1
4 22 1 1.5 2.5 1.5 51 1
5 12 2 1 1 2 67 1
6 13 2 1 2 1.5 45 1
7 14 2 1.5 1 1 77.5 1
8 15 2 1.5 1.5 1 8 1
9 16 2 1.5 1 2.5 98.5 1
10 17 2 1 1 1 84.5 1
11 19 2 1.5 1 2 70.5 1
12 20 2 9 9 16.5 28939 1
13 3 3 10 10 13.5 241859.5 1
14 11 3 8.5 9.5 10 3386.5 1
15 18 3 51.5 79.5 214.5 3471217.5 2
16 10 4 60.5 81.5 303.5 3806876.5 2
17 21 4 597.5 834.5 3433 7435122.5 2
18 2 5 134.5 153 435.5 2397621 2
19 5 6 4406.5 6637 37472.5 3934189 2
20 7 6 2737.5 4789.5 31614 7078914.5 2
21 9 6 2044.5 3213 12869.5 4836230 2
22 8 8 4504.5 7502.5 76403.5 7710213.5 2


==> benchmark/results/v23_6Obj_0Bou/timeNT.txt <==
1 1 1 1 1 1 1.5 1
2 4 1 2 2 1 62 1
3 6 1 1 1.5 1 1 1
4 22 1 1.5 2.5 1.5 51 1
5 12 2 1 1 2 67 1
6 13 2 1 2 1.5 45 1
7 14 2 1.5 1 1 77.5 1
8 15 2 1.5 1.5 1 8 1
9 16 2 1.5 1 2.5 98.5 1
10 17 2 1 1 1 84.5 1
11 19 2 1.5 1 2 70.5 1
12 20 2 9 9 16.5 28939 1
13 3 3 10 10 13.5 241859.5 1
14 11 3 8.5 9.5 10 3386.5 1


==> benchmark/results/v23_6Obj_0Bou/timeOpt.txt <==
1 1.5 61
5 2397621 62
3 241859.5 61
1 62 61
6 3934189 62
1 1 61
6 7078914.5 62
8 7710213.5 62
6 4836230 62
4 3806876.5 62
3 3386.5 61
2 67 61
2 45 61
2 77.5 61
2 8 61
2 98.5 61
2 84.5 61
3 3471217.5 62
2 70.5 61
2 28939 61
4 7435122.5 62
1 51 61


==> benchmark/results/v23_6Obj_0Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 40 2
16 10 4 0 0 0 40 2
17 21 4 0 0 0 80 2
18 2 5 0 0 0 30 2
19 5 6 0 0 0 50 2
20 7 6 0 0 0 80 2
21 9 6 0 0 0 55 2
22 8 8 0 0 0 100 2


==> benchmark/results/v23_9Obj_0Bou/cost.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 99.9999999996878 103.25473692324 99.9999999996878 99.9999999996878 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 99.9999999997537 1
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 99.9999999998814 1
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 99.9999999998766 1
7 14 2 100.227051042963 100.227051042963 100.227051042963 99.999999999852 1
8 15 2 100.189277834622 100.189277834622 100.189277834622 99.9999999999836 1
9 16 2 99.9999999994808 99.9999999994808 99.9999999994808 99.9999999994808 1
10 17 2 99.9999999999528 101.830532401112 99.9999999999528 99.9999999999528 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 99.9999999998755 1
12 20 2 100.000003416013 100.000003416013 100.000003474823 99.9999999999999 1
13 3 3 100.81032928405 100.81032928405 99.9999999998778 99.9999999998778 1
14 11 3 99.999999998589 99.999999998589 99.999999998589 99.999999998589 1
15 18 3 100.814089480432 99.9999999999991 99.9999999999991 101.580262249254 2
16 10 4 102.110329771084 102.110329771084 99.999999999413 287.160338493845 2
17 21 4 102.749039503744 100.915856566249 99.999999999812 300 2
18 2 5 99.9999999986102 109.616710901316 109.619121314794 293.618216036623 2
19 5 6 105.180058261797 100.005117929075 100.031350259599 300 2
20 7 6 99.9999999991769 99.9999999991769 162.607474637254 300 2
21 9 6 99.9999999997761 99.9999999997761 100.000098968984 300 2
22 8 8 100.221483887747 100.221483887747 100.000028762995 300 2


==> benchmark/results/v23_9Obj_0Bou/costNT.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 99.9999999996878 103.25473692324 99.9999999996878 99.9999999996878 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 99.9999999997537 1
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 99.9999999998814 1
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 99.9999999998766 1
7 14 2 100.227051042963 100.227051042963 100.227051042963 99.999999999852 1
8 15 2 100.189277834622 100.189277834622 100.189277834622 99.9999999999836 1
9 16 2 99.9999999994808 99.9999999994808 99.9999999994808 99.9999999994808 1
10 17 2 99.9999999999528 101.830532401112 99.9999999999528 99.9999999999528 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 99.9999999998755 1
12 20 2 100.000003416013 100.000003416013 100.000003474823 99.9999999999999 1
13 3 3 100.81032928405 100.81032928405 99.9999999998778 99.9999999998778 1
14 11 3 99.999999998589 99.999999998589 99.999999998589 99.999999998589 1


==> benchmark/results/v23_9Obj_0Bou/iterations.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 2
16 10 4 1 1 1 1 2
17 21 4 1 1 1 1 2
18 2 5 1 1 1 1 2
19 5 6 1 1 1 1 2
20 7 6 1 1 1 1 2
21 9 6 1 1 1 1 2
22 8 8 1 1 1 1 2


==> benchmark/results/v23_9Obj_0Bou/iterationsNT.txt <==
1 1 1 1 1 1 1 1
2 4 1 1 1 1 1 1
3 6 1 1 1 1 1 1
4 22 1 1 1 1 1 1
5 12 2 1 1 1 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 1 1 1 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1 1 1 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1


==> benchmark/results/v23_9Obj_0Bou/lastIterTime.txt <==
1 1 1 1 0 0 0 1
2 4 1 1 1 2.5 168 1
3 6 1 0 0 0 0 1
4 22 1 0 0 1 79 1
5 12 2 0 1.5 1 224.5 1
6 13 2 1.5 1 0.5 172.5 1
7 14 2 0 0.5 0 265 1
8 15 2 1.5 1 1.5 5.5 1
9 16 2 2.5 1.5 0.5 284.5 1
10 17 2 1 0.5 0 226 1
11 19 2 0 0.5 0.5 214.5 1
12 20 2 12 13 27.5 158455 1
13 3 3 18 19 29.5 2626479.5 1
14 11 3 16 17 20.5 23785.5 1
15 18 3 113 270.5 949 14499360 2
16 10 4 130 192.5 974 9809579.5 2
17 21 4 2160.5 3834 23941.5 8836367 2
18 2 5 277 330 1380 7390344.5 2
19 5 6 25199.5 45758.5 444722 8201229 2
20 7 6 12128.5 24201 281368.5 10085446.5 2
21 9 6 8346 15288 113436.5 7917068 2
22 8 8 28464.5 56415 1838525.5 7819448 2


==> benchmark/results/v23_9Obj_0Bou/lastIterTimeNT.txt <==
1 1 1 1 0 0 0 1
2 4 1 1 1 2.5 168 1
3 6 1 0 0 0 0 1
4 22 1 0 0 1 79 1
5 12 2 0 1.5 1 224.5 1
6 13 2 1.5 1 0.5 172.5 1
7 14 2 0 0.5 0 265 1
8 15 2 1.5 1 1.5 5.5 1
9 16 2 2.5 1.5 0.5 284.5 1
10 17 2 1 0.5 0 226 1
11 19 2 0 0.5 0.5 214.5 1
12 20 2 12 13 27.5 158455 1
13 3 3 18 19 29.5 2626479.5 1
14 11 3 16 17 20.5 23785.5 1


==> benchmark/results/v23_9Obj_0Bou/memory.txt <==
1 1 1 335 39 39 40 1
2 4 1 253 222 223 3170 1
3 6 1 38 38 38 38 1
4 22 1 152 152 152 1355 1
5 12 2 227 200 205 2672 1
6 13 2 191 139 140 2037 1
7 14 2 143 143 143 2460 1
8 15 2 197 178 178 415 1
9 16 2 301 292 294 3295 1
10 17 2 161 151 151 2465 1
11 19 2 228 218 218 2532 1
12 20 2 1175 1177 2341 271702 1
13 3 3 1839 1808 2302 288048 1
14 11 3 1512 1594 1735 111738 1
15 18 3 13003 20896 49161 612642 2
16 10 4 9794 12905 45285 589604 2
17 21 4 99890 137849 446181 1198995 2
18 2 5 18053 20481 73909 15296541 2
19 5 6 1097430 1655971 7796041 719324 2
20 7 6 714208 1139876 7110249 838841 2
21 9 6 437924 674244 3566338 1488736 2
22 8 8 1571525 2490754 31211396 1211927 2


==> benchmark/results/v23_9Obj_0Bou/memoryNT.txt <==
1 1 1 335 39 39 40 1
2 4 1 253 222 223 3170 1
3 6 1 38 38 38 38 1
4 22 1 152 152 152 1355 1
5 12 2 227 200 205 2672 1
6 13 2 191 139 140 2037 1
7 14 2 143 143 143 2460 1
8 15 2 197 178 178 415 1
9 16 2 301 292 294 3295 1
10 17 2 161 151 151 2465 1
11 19 2 228 218 218 2532 1
12 20 2 1175 1177 2341 271702 1
13 3 3 1839 1808 2302 288048 1
14 11 3 1512 1594 1735 111738 1


==> benchmark/results/v23_9Obj_0Bou/memoryOpt.txt <==
1 40.35 91
5 15296541.35 92
3 288048.15 91
1 3169.75 91
6 719324.05 92
1 38 91
6 838841 92
8 1211927.4 92
6 1488735.9 92
4 589604 92
3 111737.9 91
2 2672.05 91
2 2036.5 91
2 2460 91
2 415.15 91
2 3294.55 91
2 2465.25 91
3 612642.3 92
2 2532 91
2 271702.55 91
4 1198995.3 92
1 1355 91


==> benchmark/results/v23_9Obj_0Bou/paths.txt <==
1 1 1 1 1 1 9 1
2 4 1 8.05 8.25 11.05 48.6 1
3 6 1 1 1 1 9 1
4 22 1 14 18 18 428 1
5 12 2 9 13 17 81.15 1
6 13 2 1 1 1 1 1
7 14 2 5 7 9 290.9 1
8 15 2 2 2 2 15.3 1
9 16 2 16 19 24 558.05 1
10 17 2 13 15 17 308.15 1
11 19 2 4 5 6 250 1
12 20 2 7 7 10 196 1
13 3 3 21.1 26.1 38.35 2621.65 1
14 11 3 28.55 37.1 49.65 2038.4 1
15 18 3 18 21 41 1557.5 2
16 10 4 31 39.45 82.9 5386.2 2
17 21 4 52.45 70.35 149.35 828 2
18 2 5 21.9 23.7 79.55 530.65 2
19 5 6 90.7 139.8 324.45 57 2
20 7 6 113.35 205.9 416.85 828 2
21 9 6 74.75 100.85 172.05 391 2
22 8 8 61.7 79.4 374.3 346.45 2


==> benchmark/results/v23_9Obj_0Bou/pathsNT.txt <==
1 1 1 1 1 1 9 1
2 4 1 8.05 8.25 11.05 48.6 1
3 6 1 1 1 1 9 1
4 22 1 14 18 18 428 1
5 12 2 9 13 17 81.15 1
6 13 2 1 1 1 1 1
7 14 2 5 7 9 290.9 1
8 15 2 2 2 2 15.3 1
9 16 2 16 19 24 558.05 1
10 17 2 13 15 17 308.15 1
11 19 2 4 5 6 250 1
12 20 2 7 7 10 196 1
13 3 3 21.1 26.1 38.35 2621.65 1
14 11 3 28.55 37.1 49.65 2038.4 1


==> benchmark/results/v23_9Obj_0Bou/pathsOpt.txt <==
1 9 91
5 530.65 92
3 2621.65 91
1 48.6 91
6 57 92
1 9 91
6 828 92
8 346.45 92
6 391 92
4 5386.2 92
3 2038.4 91
2 81.15 91
2 1 91
2 290.9 91
2 15.3 91
2 558.05 91
2 308.15 91
3 1557.5 92
2 250 91
2 196 91
4 828 92
1 428 91


==> benchmark/results/v23_9Obj_0Bou/peakMemory.txt <==
1 1 1 335 39 39 40 1
2 4 1 253 222 223 3170 1
3 6 1 38 38 38 38 1
4 22 1 152 152 152 1355 1
5 12 2 227 200 205 2672 1
6 13 2 191 139 140 2037 1
7 14 2 143 143 143 2460 1
8 15 2 197 178 178 415 1
9 16 2 301 292 294 3295 1
10 17 2 161 151 151 2465 1
11 19 2 228 218 218 2532 1
12 20 2 1175 1177 2341 271702 1
13 3 3 1839 1808 2302 288048 1
14 11 3 1512 1594 1735 111738 1
15 18 3 13003 20896 49161 612642 2
16 10 4 9794 12905 45285 589604 2
17 21 4 99890 137849 446181 1198995 2
18 2 5 18053 20481 73909 15296541 2
19 5 6 1097430 1655971 7796041 719324 2
20 7 6 714208 1139876 7110249 838841 2
21 9 6 437924 674244 3566338 1488736 2
22 8 8 1571525 2490754 31211396 1211927 2


==> benchmark/results/v23_9Obj_0Bou/peakMemoryNT.txt <==
1 1 1 335 39 39 40 1
2 4 1 253 222 223 3170 1
3 6 1 38 38 38 38 1
4 22 1 152 152 152 1355 1
5 12 2 227 200 205 2672 1
6 13 2 191 139 140 2037 1
7 14 2 143 143 143 2460 1
8 15 2 197 178 178 415 1
9 16 2 301 292 294 3295 1
10 17 2 161 151 151 2465 1
11 19 2 228 218 218 2532 1
12 20 2 1175 1177 2341 271702 1
13 3 3 1839 1808 2302 288048 1
14 11 3 1512 1594 1735 111738 1


==> benchmark/results/v23_9Obj_0Bou/peakMemoryOpt.txt <==
1 209395.3 91
5 1089491.25 92
3 331169.55 91
1 389793.9 91
6 368019.2 92
1 209462.9 91
6 509812.6 92
8 569079.6 92
6 527375.05 92
4 532958.8 92
3 195837.1 91
2 449894.2 91
2 210573.7 91
2 389674.45 91
2 239763.65 91
2 480886.65 91
2 180797.95 91
3 622550.45 92
2 1048628.7 91
2 625185.15 91
4 453805.05 92
1 360194 91


==> benchmark/results/v23_9Obj_0Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
1	2	6	1.15	1	1.72189771456717	Time Ener Prec  Core IO CPU Disc Late Buff 
2	2	6	1.15	1	1.5827592577816	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	1	1.15	1	1.1935715361574	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	6	1.15	1	1.72493437446701	Time Ener Prec  Core IO CPU Disc Late Buff 
4	2	6	1.15	1	1.76807404070031	Time Ener Prec  Core IO CPU Disc Late Buff 
5	2	6	1.15	1	1.88300766489233	Time Ener Prec  Core IO CPU Disc Late Buff 
6	2	6	1.15	1	1.73636489379507	Time Ener Prec  Core IO CPU Disc Late Buff 
7	2	1	1.15	1	1.16768397926977	Time Ener Prec  Core IO CPU Disc Late Buff 
7	2	6	1.15	1	1.59112110870643	Time Ener Prec  Core IO CPU Disc Late Buff 
8	2	1	1.15	1	1.29523765226604	Time Ener Prec  Core IO CPU Disc Late Buff 
8	2	6	1.15	1	1.52621908323376	Time Ener Prec  Core IO CPU Disc Late Buff 
9	2	6	1.15	1	2.03061967288731	Time Ener Prec  Core IO CPU Disc Late Buff 
10	2	6	1.15	1	1.69635229881739	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	6	1.15	1	1.48123301156534	Time Ener Prec  Core IO CPU Disc Late Buff 
12	2	6	1.15	1	1.35390309736182	Time Ener Prec  Core IO CPU Disc Late Buff 
13	2	6	1.15	1	1.59529242142411	Time Ener Prec  Core IO CPU Disc Late Buff 
14	2	1	1.15	1	1.25932201237311	Time Ener Prec  Core IO CPU Disc Late Buff 
14	2	6	1.15	1	1.43597382082759	Time Ener Prec  Core IO CPU Disc Late Buff 
15	2	6	1.15	1	1.51720530420949	Time Ener Prec  Core IO CPU Disc Late Buff 
16	2	1	1.15	1	1.25285873735587	Time Ener Prec  Core IO CPU Disc Late Buff 
16	2	6	1.15	1	1.73707137201844	Time Ener Prec  Core IO CPU Disc Late Buff 
17	2	1	1.15	1	1.29137543769068	Time Ener Prec  Core IO CPU Disc Late Buff 
17	2	6	1.15	1	1.4358107968168	Time Ener Prec  Core IO CPU Disc Late Buff 
18	2	6	1.15	1	1.52581643348981	Time Ener Prec  Core IO CPU Disc Late Buff 
19	2	1	1.15	1	1.21584352898619	Time Ener Prec  Core IO CPU Disc Late Buff 
19	2	6	1.15	1	1.75544205454113	Time Ener Prec  Core IO CPU Disc Late Buff 
20	2	6	1.15	1	1.42239650534791	Time Ener Prec  Core IO CPU Disc Late Buff 


==> benchmark/results/v23_9Obj_0Bou/time.txt <==
1 1 1 2 1 1 1 1
2 4 1 2 2 3.5 169 1
3 6 1 1 1 1 1 1
4 22 1 1 1 2 80 1
5 12 2 1 2.5 2 225.5 1
6 13 2 2.5 2 1.5 173.5 1
7 14 2 1 1.5 1 266 1
8 15 2 2.5 2 2.5 6.5 1
9 16 2 3.5 2.5 1.5 285.5 1
10 17 2 2 1.5 1 227 1
11 19 2 1 1.5 1.5 215.5 1
12 20 2 13 14 28.5 158456 1
13 3 3 19 20 30.5 2626480.5 1
14 11 3 17 18 21.5 23786.5 1
15 18 3 114 271.5 950 14499361 2
16 10 4 131 193.5 975 9809580.5 2
17 21 4 2161.5 3835 23942.5 8836368 2
18 2 5 278 331 1381 7390345.5 2
19 5 6 25200.5 45759.5 444723 8201230 2
20 7 6 12129.5 24202 281369.5 10085447.5 2
21 9 6 8347 15289 113437.5 7917069 2
22 8 8 28465.5 56416 1838526.5 7819449 2


==> benchmark/results/v23_9Obj_0Bou/timeNT.txt <==
1 1 1 2 1 1 1 1
2 4 1 2 2 3.5 169 1
3 6 1 1 1 1 1 1
4 22 1 1 1 2 80 1
5 12 2 1 2.5 2 225.5 1
6 13 2 2.5 2 1.5 173.5 1
7 14 2 1 1.5 1 266 1
8 15 2 2.5 2 2.5 6.5 1
9 16 2 3.5 2.5 1.5 285.5 1
10 17 2 2 1.5 1 227 1
11 19 2 1 1.5 1.5 215.5 1
12 20 2 13 14 28.5 158456 1
13 3 3 19 20 30.5 2626480.5 1
14 11 3 17 18 21.5 23786.5 1


==> benchmark/results/v23_9Obj_0Bou/timeOpt.txt <==
1 1 91
5 7390345.5 92
3 2626480.5 91
1 169 91
6 8201230 92
1 1 91
6 10085447.5 92
8 7819449 92
6 7917069 92
4 9809580.5 92
3 23786.5 91
2 225.5 91
2 173.5 91
2 266 91
2 6.5 91
2 285.5 91
2 227 91
3 14499361 92
2 215.5 91
2 158456 91
4 8836368 92
1 80 91


==> benchmark/results/v23_9Obj_0Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 100 2
16 10 4 0 0 0 100 2
17 21 4 0 0 0 100 2
18 2 5 0 0 0 100 2
19 5 6 0 0 0 100 2
20 7 6 0 0 0 100 2
21 9 6 0 0 0 100 2
22 8 8 0 0 0 100 2


==> benchmark/results/v29_9Obj_3Bou/LImemory.txt <==
1 1 1 313 34 34 35 1
2 4 1 199 174 175 1160 1
3 6 1 34 34 34 34 1
4 22 1 141 141 142 563 1
5 12 2 204 192 195 1126 1
6 13 2 172 128 129 1136 1
7 14 2 152 167 167 973 1
8 15 2 181 167 167 370 1
9 16 2 244 237 238 1577 1
10 17 2 146 137 151 1943 1
11 19 2 227 234 234 1035 1
12 20 2 907 949 924 121344 1
13 3 3 3100 3044 3184 169379 1
14 11 3 960 1020 1081 54530 1
15 18 3 4421 5930 8609 490962 2
16 10 4 7660 8723 10529 615463 2
17 21 4 162481 102944 147614 835994 2
18 2 5 59494 59937 61893 8106859 2
19 5 6 525167 579664 819898 919894 2
20 7 6 168948 201349 301899 528729 2
21 9 6 1285997 1153478 963883 3326265 2
22 8 8 624381 897114 507784 2234595 2


==> benchmark/results/v29_9Obj_3Bou/LImemoryNT.txt <==
1 1 1 313 34 34 35 1
2 4 1 199 174 175 1160 1
3 6 1 34 34 34 34 1
4 22 1 141 141 142 563 1
5 12 2 204 192 195 1126 1
6 13 2 172 128 129 1136 1
7 14 2 152 167 167 973 1
8 15 2 181 167 167 370 1
9 16 2 244 237 238 1577 1
10 17 2 146 137 151 1943 1
11 19 2 227 234 234 1035 1
12 20 2 907 949 924 121344 1
13 3 3 3100 3044 3184 169379 1
14 11 3 960 1020 1081 54530 1


==> benchmark/results/v29_9Obj_3Bou/bounds_inc.txt <==
		bv0	bv1	bv2	bv3
7	2	0	0	0	1
9	2	0	0	0	1
21	2	0	0	0	1
9	2	0	0	0	1
7	2	1	1	0	1
8	2	0	0	0	1
9	2	0	0	0	1
5	2	0	0	0	1
2	2	0	0	0	1
5	2	0	0	0	1
5	2	0	0	0	1
8	2	0	0	0	1
5	2	0	0	0	1
5	2	0	0	0	1
8	2	0	0	0	1
21	2	0	0	0	1
5	2	0	0	0	1
7	2	0	0	0	1
8	2	0	0	0	1
21	2	0	0	0	1
5	2	0	0	0	1
7	2	0	0	0	1
7	2	0	0	0	1
8	2	0	0	0	1
8	2	0	0	0	1
7	2	0	0	0	1
5	2	0	0	0	1
9	2	0	0	0	1
18	2	0	0	0	1
5	2	0	0	0	1
8	2	0	0	0	1
9	2	0	0	1	0
9	2	0	0	0	1
21	2	0	0	0	1
8	2	0	0	0	1
7	2	0	0	0	1


==> benchmark/results/v29_9Obj_3Bou/bounds_summary.txt <==
		bv0	bv1	bv2	bv3
1	1	0	0	0	0
2	1	0	0	0	0
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	0	0	0	1
8	2	1	1	1	1
9	2	0	0	0	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	0	0	0	0
15	1	0	0	0	0
16	1	0	0	0	0
17	1	1	1	1	1
18	2	1	1	1	1
19	1	0	0	0	0
20	1	0	0	0	0
21	2	0	0	0	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	0	0	0	0
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	0	0	0	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	0	0	0	0
18	2	1	1	1	1
19	1	0	0	0	0
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	0	0	0	0
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	0	1
8	2	0	0	0	1
9	2	0	0	0	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	1	1	1	1	1
19	1	0	0	0	0
20	1	0	0	0	0
21	2	1	1	1	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	0	0	0	0
4	1	0	0	0	0
5	2	0	0	0	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	1	0	0	0	0
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	0	0	0	0
12	1	0	0	0	0
13	1	0	0	0	0
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	0	0	0	0
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	0	0	0	1
3	1	0	0	0	0
4	1	0	0	0	0
5	2	0	0	0	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	0	0	0	0
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	0	0	0	0
14	1	0	0	0	0
15	1	1	1	1	1
16	1	0	0	0	0
17	1	0	0	0	0
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	0	0	0	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	0	0	0	0
12	1	1	1	1	1
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	0	0	0	0
17	1	1	1	1	1
18	2	1	1	1	1
19	1	0	0	0	0
20	1	0	0	0	0
21	1	0	0	0	0
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	0	0	0	0
4	1	0	0	0	0
5	2	0	0	0	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	0	0	0	0
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	0	0	0	0
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	0	0	0	0
4	1	1	1	1	1
5	2	0	0	0	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	0	0	0	0
11	1	0	0	0	0
12	1	1	1	1	1
13	1	1	1	1	1
14	1	0	0	0	0
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	0	0	0	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	0	0	0	1
6	1	1	1	1	1
7	2	0	0	0	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	0	0	0	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	0	0	0	1
6	1	1	1	1	1
7	2	0	0	0	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	0	0	0	0
15	1	1	1	1	1
16	1	0	0	0	0
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	0	0	0	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	0	0	0	0
11	1	0	0	0	0
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	0	0	0	0
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	0	0	0	0
11	1	0	0	0	0
12	1	0	0	0	0
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	0	0	0	0
17	1	1	1	1	1
18	1	0	0	0	0
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	0	0	0	0
1	1	0	0	0	0
2	2	1	1	1	1
3	1	0	0	0	0
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	0	0	0	0
11	1	1	1	1	1
12	1	1	1	1	1
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	0	0	0	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	0	0	0	0
3	1	0	0	0	0
4	1	0	0	0	0
5	2	0	0	0	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	0	0	0	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	0	0	0	0
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	0	0	0	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	0	0	0	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	0	0	0	1
9	2	0	0	1	0
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	0	0	0	1
10	2	0	0	0	0
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	0	0	0	0
15	1	1	1	1	1
16	1	0	0	0	0
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	0	0	0	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	0	0	0	0
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	0	0	0	0
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	0	0	0	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	0	0	0	0
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	0	0	0	0


==> benchmark/results/v29_9Obj_3Bou/cost.txt <==
1 1 1 99.999999999765 99.999999999765 99.999999999765 99.999999999765 1
2 4 1 102.581941184622 99.9999999997162 99.9999999997162 99.9999999997162 1
3 6 1 99.9999999997951 99.9999999997951 99.9999999997951 99.9999999997951 1
4 22 1 105.260756776705 105.260756776705 105.260756776705 100.209109866829 1
5 12 2 99.999999999894 99.999999999894 99.999999999894 99.999999999894 1
6 13 2 104.909494773705 104.909494773705 104.909494773705 139.999999999919 1
7 14 2 102.547367920487 102.547367920487 102.547367920487 111.032173824378 1
8 15 2 100.271371654432 100.271371654432 100.25256341719 100.584960861565 1
9 16 2 103.716218488571 103.716218488571 103.716218488571 124.040606038304 1
10 17 2 118.573574474963 117.50533912971 117.218826419519 112.994012231429 1
11 19 2 101.857349485665 101.216763057258 101.216763057258 109.999999999898 1
12 20 2 113.32781250157 113.327807951874 113.327797949992 99.9999999999999 1
13 3 3 107.88037186955 107.896108653828 107.896108653828 99.9999999999045 1
14 11 3 111.118665363892 111.064563039496 110.688805328468 102.760901369836 1
15 18 3 101.537432157996 101.303371702247 100.090051192635 132.743550352657 2
16 10 4 101.35399368287 100.846197962129 100.284246651321 172.460572037248 2
17 21 4 115.263789168883 104.832714490388 109.999999999865 280 2
18 2 5 101.487230209928 101.326806227517 100.010476123259 127.808063508043 2
19 5 6 105.278115327392 100.638120688354 99.999999999629 290.969096064874 2
20 7 6 142.634409692856 109.01025445348 109.999999999402 300 2
21 9 6 126.146414957732 110.696311859104 110.000361635618 300 2
22 8 8 112.69374891305 110.850940822576 103.617950410268 291.829233688713 2


==> benchmark/results/v29_9Obj_3Bou/costNT.txt <==
1 1 1 99.999999999765 99.999999999765 99.999999999765 99.999999999765 1
2 4 1 102.581941184622 99.9999999997162 99.9999999997162 99.9999999997162 1
3 6 1 99.9999999997951 99.9999999997951 99.9999999997951 99.9999999997951 1
4 22 1 105.260756776705 105.260756776705 105.260756776705 100.209109866829 1
5 12 2 99.999999999894 99.999999999894 99.999999999894 99.999999999894 1
6 13 2 104.909494773705 104.909494773705 104.909494773705 139.999999999919 1
7 14 2 102.547367920487 102.547367920487 102.547367920487 111.032173824378 1
8 15 2 100.271371654432 100.271371654432 100.25256341719 100.584960861565 1
9 16 2 103.716218488571 103.716218488571 103.716218488571 124.040606038304 1
10 17 2 118.573574474963 117.50533912971 117.218826419519 112.994012231429 1
11 19 2 101.857349485665 101.216763057258 101.216763057258 109.999999999898 1
12 20 2 113.32781250157 113.327807951874 113.327797949992 99.9999999999999 1
13 3 3 107.88037186955 107.896108653828 107.896108653828 99.9999999999045 1
14 11 3 111.118665363892 111.064563039496 110.688805328468 102.760901369836 1


==> benchmark/results/v29_9Obj_3Bou/cost_sum.txt <==
1 1 1 998170.574413 998170.574413 998170.574413 998170.574413 1
2 4 1 983508.107015 965881.510819 965881.510819 965881.510819 1
3 6 1 1262346.879551 1262346.879551 1262346.879551 1262346.879551 1
4 22 1 1933260.488522 1933260.488522 1933260.488522 1866595.091566 1
5 12 2 2420597.220695 2420597.220695 2420597.220695 2420597.220695 1
6 13 2 79267221038.9352 79267221038.9352 79267221038.9352 79270369620.0888 1
7 14 2 2448253.872487 2448253.872487 2448253.872487 2552107.329896 1
8 15 2 17962786.153466 17962786.153466 17958304.165194 18057500.845501 1
9 16 2 5898553.402073 5898553.402073 5898553.402073 5979560.703335 1
10 17 2 51302244.268908 52196142.895701 50960274.28936 26511180.497057 1
11 19 2 2828644.742093 2763576.60308 2763576.60308 2925236.119485 1
12 20 2 4905081626.3649 4905081465.13255 4905081197.92445 3974483940.97746 1
13 3 3 24531213.122596 24533068.533448 24533068.533448 23536914.77229 1
14 11 3 4352280.641103 4341795.855772 4337931.880192 4316118.468163 1
15 18 3 1589607727.91911 1588969571.78788 1471650383.64507 1640178169.42842 2
16 10 4 9524782.327845 9522418.676883 9520979.641938 12602483.751475 2
17 21 4 490066083.175093 34763598.187505 489992394.60165 3335022210.51593 2
18 2 5 1976134.859447 1975877.042231 1973593.846034 2024438.545533 2
19 5 6 402009249.380353 401894306.942674 401891487.378667 32822329023.0495 2
20 7 6 575889.600907 442780.82701 4406838.017896 41566364.274393 2
21 9 6 1558949588.80096 1558726780.3338 3053997.715963 818401835.654888 2
22 8 8 22554010.070397 22557845.798893 19172534.797239 21684967656.0502 2


==> benchmark/results/v29_9Obj_3Bou/cost_sumNT.txt <==
1 1 1 998170.574413 998170.574413 998170.574413 998170.574413 1
2 4 1 983508.107015 965881.510819 965881.510819 965881.510819 1
3 6 1 1262346.879551 1262346.879551 1262346.879551 1262346.879551 1
4 22 1 1933260.488522 1933260.488522 1933260.488522 1866595.091566 1
5 12 2 2420597.220695 2420597.220695 2420597.220695 2420597.220695 1
6 13 2 79267221038.9352 79267221038.9352 79267221038.9352 79270369620.0888 1
7 14 2 2448253.872487 2448253.872487 2448253.872487 2552107.329896 1
8 15 2 17962786.153466 17962786.153466 17958304.165194 18057500.845501 1
9 16 2 5898553.402073 5898553.402073 5898553.402073 5979560.703335 1
10 17 2 51302244.268908 52196142.895701 50960274.28936 26511180.497057 1
11 19 2 2828644.742093 2763576.60308 2763576.60308 2925236.119485 1
12 20 2 4905081626.3649 4905081465.13255 4905081197.92445 3974483940.97746 1
13 3 3 24531213.122596 24533068.533448 24533068.533448 23536914.77229 1
14 11 3 4352280.641103 4341795.855772 4337931.880192 4316118.468163 1


==> benchmark/results/v29_9Obj_3Bou/iterations.txt <==
1 1 1 5.95 5 3.15 1 1
2 4 1 18.85 15.55 10 1 1
3 6 1 55.4 47.95 33.15 1 1
4 22 1 18.05 15.3 9.75 1 1
5 12 2 32.35 25.7 14.7 1 1
6 13 2 10.8 8.55 4.85 1 1
7 14 2 34.1 28.65 17.55 1 1
8 15 2 24.55 20 10.75 1 1
9 16 2 15.35 12.6 7.05 1 1
10 17 2 7.05 6 6.6 1 1
11 19 2 20.4 18.75 13.2 1 1
12 20 2 15.55 12.85 7.3 1 1
13 3 3 29 24.45 15.2 1 1
14 11 3 16.9 14.1 8.6 1 1
15 18 3 8.7 5.9 3.1 1 2
16 10 4 24.9 21 15.35 1 2
17 21 4 27.7 23.6 15.5 1 2
18 2 5 43.9 37.4 24.95 1 2
19 5 6 29.85 24.95 15.7 1 2
20 7 6 15.2 11.85 6.3 1 2
21 9 6 37 31.4 23.5 1 2
22 8 8 22.35 18.55 11.25 1 2


==> benchmark/results/v29_9Obj_3Bou/iterationsNT.txt <==
1 1 1 5.95 5 3.15 1 1
2 4 1 18.85 15.55 10 1 1
3 6 1 55.4 47.95 33.15 1 1
4 22 1 18.05 15.3 9.75 1 1
5 12 2 32.35 25.7 14.7 1 1
6 13 2 10.8 8.55 4.85 1 1
7 14 2 34.1 28.65 17.55 1 1
8 15 2 24.55 20 10.75 1 1
9 16 2 15.35 12.6 7.05 1 1
10 17 2 7.05 6 6.6 1 1
11 19 2 20.4 18.75 13.2 1 1
12 20 2 15.55 12.85 7.3 1 1
13 3 3 29 24.45 15.2 1 1
14 11 3 16.9 14.1 8.6 1 1


==> benchmark/results/v29_9Obj_3Bou/lastIterTime.txt <==
1 1 1 0 0 0 0 1
2 4 1 0.5 1.5 1.5 55 1
3 6 1 0 0 0 0 1
4 22 1 1 1 1 21 1
5 12 2 0.5 1 2.5 75 1
6 13 2 1 1 0.5 82.5 1
7 14 2 1 1.5 1 79.5 1
8 15 2 1 0.5 0 6 1
9 16 2 0.5 0.5 0.5 116.5 1
10 17 2 0 2 0.5 170 1
11 19 2 2 1 0.5 70.5 1
12 20 2 10.5 10 9.5 53501.5 1
13 3 3 87.5 93.5 91 1100599 1
14 11 3 10 9.5 13.5 8137 1
15 18 3 62 75 106 10713583.5 2
16 10 4 202 208 242.5 7481103 2
17 21 4 21070.5 10173.5 14916.5 9003373 2
18 2 5 1613 1632 1645.5 6194994.5 2
19 5 6 32197.5 34329 47100 8084506.5 2
20 7 6 3796 4159 5805.5 12073130.5 2
21 9 6 57675.5 52401.5 39429.5 9093288 2
22 8 8 27708 41231 10041.5 7469813 2


==> benchmark/results/v29_9Obj_3Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0 1
2 4 1 0.5 1.5 1.5 55 1
3 6 1 0 0 0 0 1
4 22 1 1 1 1 21 1
5 12 2 0.5 1 2.5 75 1
6 13 2 1 1 0.5 82.5 1
7 14 2 1 1.5 1 79.5 1
8 15 2 1 0.5 0 6 1
9 16 2 0.5 0.5 0.5 116.5 1
10 17 2 0 2 0.5 170 1
11 19 2 2 1 0.5 70.5 1
12 20 2 10.5 10 9.5 53501.5 1
13 3 3 87.5 93.5 91 1100599 1
14 11 3 10 9.5 13.5 8137 1


==> benchmark/results/v29_9Obj_3Bou/memory.txt <==
1 1 1 501 174 112 40 1
2 4 1 3185 2638 1786 1166 1
3 6 1 1994 1726 1194 38 1
4 22 1 2697 2300 1491 571 1
5 12 2 5648 4554 2875 1132 1
6 13 2 1487 1144 651 1142 1
7 14 2 4704 4047 2652 978 1
8 15 2 3632 2955 1620 380 1
9 16 2 4389 3590 2002 1582 1
10 17 2 1029 867 1153 1948 1
11 19 2 4445 4306 3223 1047 1
12 20 2 10394 8826 5116 121353 1
13 3 3 72488 69548 58362 169384 1
14 11 3 17923 15582 10436 54537 1
15 18 3 87920 78703 55232 490968 2
16 10 4 226799 221448 201618 615470 2
17 21 4 4239413 4197710 4017685 836007 2
18 2 5 1535006 1538020 1450999 8106869 2
19 5 6 12411312 12159006 11081533 919902 2
20 7 6 4564604 4251985 3211948 528738 2
21 9 6 22841248 22312310 21210715 3326273 2
22 8 8 18490293 17962356 15981001 2234606 2


==> benchmark/results/v29_9Obj_3Bou/memoryNT.txt <==
1 1 1 501 174 112 40 1
2 4 1 3185 2638 1786 1166 1
3 6 1 1994 1726 1194 38 1
4 22 1 2697 2300 1491 571 1
5 12 2 5648 4554 2875 1132 1
6 13 2 1487 1144 651 1142 1
7 14 2 4704 4047 2652 978 1
8 15 2 3632 2955 1620 380 1
9 16 2 4389 3590 2002 1582 1
10 17 2 1029 867 1153 1948 1
11 19 2 4445 4306 3223 1047 1
12 20 2 10394 8826 5116 121353 1
13 3 3 72488 69548 58362 169384 1
14 11 3 17923 15582 10436 54537 1


==> benchmark/results/v29_9Obj_3Bou/memoryOpt.txt <==
1 40.4 91
5 8106868.95 92
3 169384.15 91
1 1166.15 91
6 919901.9 92
1 38 91
6 528738.45 92
8 2234605.85 92
6 3326273.25 92
4 615469.7 92
3 54536.8 91
2 1132.3 91
2 1142 91
2 978.45 91
2 380.1 91
2 1582.25 91
2 1948.15 91
3 490968.35 92
2 1047.25 91
2 121352.5 91
4 836007.15 92
1 571.55 91


==> benchmark/results/v29_9Obj_3Bou/paths.txt <==
1 1 1 1 1 1 2.15 1
2 4 1 3.2 3.9 5.7 18.8 1
3 6 1 2.05 2.05 2.05 4.2 1
4 22 1 11.15 13.15 15.6 176.1 1
5 12 2 5.25 5.35 6.5 27.1 1
6 13 2 1 1 1 1 1
7 14 2 8.75 11.5 12.65 124.7 1
8 15 2 2.2 2.2 2.15 10.6 1
9 16 2 11.25 13.35 15.95 297.1 1
10 17 2 7.6 9.95 12.65 214.95 1
11 19 2 4.75 6.4 7.05 86.6 1
12 20 2 2.15 2.45 2.15 63.65 1
13 3 3 29.7 31.3 33.85 1904.05 1
14 11 3 12.95 17.05 23.45 822.35 1
15 18 3 8.9 23.55 12.6 1692.55 2
16 10 4 16.75 20.9 25.35 2143.35 2
17 21 4 34.7 36.1 60.1 353.35 2
18 2 5 41.7 42.3 48.2 5895 2
19 5 6 50.05 52.45 65.5 48.15 2
20 7 6 51.4 55.75 71.3 153.9 2
21 9 6 59.1 54.2 65.8 148.9 2
22 8 8 46.55 49.3 46.65 175.65 2


==> benchmark/results/v29_9Obj_3Bou/pathsNT.txt <==
1 1 1 1 1 1 2.15 1
2 4 1 3.2 3.9 5.7 18.8 1
3 6 1 2.05 2.05 2.05 4.2 1
4 22 1 11.15 13.15 15.6 176.1 1
5 12 2 5.25 5.35 6.5 27.1 1
6 13 2 1 1 1 1 1
7 14 2 8.75 11.5 12.65 124.7 1
8 15 2 2.2 2.2 2.15 10.6 1
9 16 2 11.25 13.35 15.95 297.1 1
10 17 2 7.6 9.95 12.65 214.95 1
11 19 2 4.75 6.4 7.05 86.6 1
12 20 2 2.15 2.45 2.15 63.65 1
13 3 3 29.7 31.3 33.85 1904.05 1
14 11 3 12.95 17.05 23.45 822.35 1


==> benchmark/results/v29_9Obj_3Bou/pathsOpt.txt <==
1 2.15 91
5 5895 92
3 1904.05 91
1 18.8 91
6 48.15 92
1 4.2 91
6 153.9 92
8 175.65 92
6 148.9 92
4 2143.35 92
3 822.35 91
2 27.1 91
2 1 91
2 124.7 91
2 10.6 91
2 297.1 91
2 214.95 91
3 1692.55 92
2 86.6 91
2 63.65 91
4 353.35 92
1 176.1 91


==> benchmark/results/v29_9Obj_3Bou/peakMemory.txt <==
1 1 1 501 174 112 40 1
2 4 1 3185 2638 1786 1166 1
3 6 1 1994 1726 1194 38 1
4 22 1 2697 2300 1491 571 1
5 12 2 5648 4554 2875 1132 1
6 13 2 1487 1144 651 1142 1
7 14 2 4704 4047 2652 978 1
8 15 2 3632 2955 1620 380 1
9 16 2 4389 3590 2002 1582 1
10 17 2 1029 867 1153 1948 1
11 19 2 4445 4306 3223 1047 1
12 20 2 10394 8826 5116 121353 1
13 3 3 72488 69548 58362 169384 1
14 11 3 17923 15582 10436 54537 1
15 18 3 87920 78703 55232 490968 2
16 10 4 226799 221448 201618 615470 2
17 21 4 4239413 4197710 4017685 836007 2
18 2 5 1535006 1538020 1450999 8106869 2
19 5 6 12411312 12159006 11081533 919902 2
20 7 6 4564604 4251985 3211948 528738 2
21 9 6 22841248 22312310 21210715 3326273 2
22 8 8 18490293 17962356 15981001 2234606 2


==> benchmark/results/v29_9Obj_3Bou/peakMemoryNT.txt <==
1 1 1 501 174 112 40 1
2 4 1 3185 2638 1786 1166 1
3 6 1 1994 1726 1194 38 1
4 22 1 2697 2300 1491 571 1
5 12 2 5648 4554 2875 1132 1
6 13 2 1487 1144 651 1142 1
7 14 2 4704 4047 2652 978 1
8 15 2 3632 2955 1620 380 1
9 16 2 4389 3590 2002 1582 1
10 17 2 1029 867 1153 1948 1
11 19 2 4445 4306 3223 1047 1
12 20 2 10394 8826 5116 121353 1
13 3 3 72488 69548 58362 169384 1
14 11 3 17923 15582 10436 54537 1


==> benchmark/results/v29_9Obj_3Bou/peakMemoryOpt.txt <==
1 69 91
5 275347.2 92
3 45637.5 91
1 572.6 91
6 156930.5 92
1 54 91
6 212479.7 92
8 162214.95 92
6 420844.1 92
4 160829.05 92
3 9190.45 91
2 837.75 91
2 809.85 91
2 706.2 91
2 352.55 91
2 1211.9 91
2 938.2 91
3 249768.35 92
2 791.75 91
2 12005 91
4 177052.05 92
1 532.55 91


==> benchmark/results/v29_9Obj_3Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
1	0	6	2	1	2.1749872589674	Time Ener Prec  Core IO CPU Disc Late Buff 
2	1	15	1.5	1	1.74324369779414	Time Ener Prec  Core IO CPU Disc Late Buff 
2	2	15	1.15	1	1.74324369779414	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	10	1	1	1.23004864793508	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	6	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	12	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	15	1	1	2.8143800386276	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	17	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	14	1	1	1.11699217231624	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	21	1	1	1.04182197340759	Time Ener Prec  Core IO CPU Disc Late Buff 
5	0	19	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	1	19	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	2	19	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	15	1	1	1.68281250168344	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	13	1	1	2.2835364440091	Time Ener Prec  Core IO CPU Disc Late Buff 
9	2	19	1.15	1	1.24579118062002	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	12	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	2	18	1.15	1	1.24335261147258	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	15	1	1	2.0173669760494	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	0	16	2	1	2.33971603633312	Time Ener Prec  Core IO CPU Disc Late Buff 
11	1	16	1.5	1	2.37078191108182	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	2	1.15	1	1.45407804996569	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	7	1.15	1	1.72359008215266	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	16	1.15	1	2.33085865218075	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	19	1.15	1	1.41976821353691	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	10	1	1	1.32213162623707	Time Ener Prec  Core IO CPU Disc Late Buff 
12	0	8	2	1	2.07505309271951	Time Ener Prec  Core IO CPU Disc Late Buff 
12	1	21	1.5	1	1.94540013016129	Time Ener Prec  Core IO CPU Disc Late Buff 
12	2	2	1.15	1	1.49583393626921	Time Ener Prec  Core IO CPU Disc Late Buff 
12	2	21	1.15	1	1.94540013016129	Time Ener Prec  Core IO CPU Disc Late Buff 
13	2	2	1.15	1	1.48755760760379	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	13	1	1	1.74123808142762	Time Ener Prec  Core IO CPU Disc Late Buff 
14	0	10	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	1	10	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	2	10	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	13	1	1	1.18166023945903	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	16	1	1	1.5988024462921	Time Ener Prec  Core IO CPU Disc Late Buff 
15	0	6	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
15	2	13	1.15	1	1.4733501706113	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	15	1	1	2.29356169136527	Time Ener Prec  Core IO CPU Disc Late Buff 
17	1	12	1.5	1	1.91727009065491	Time Ener Prec  Core IO CPU Disc Late Buff 
17	2	12	1.15	1	1.91727009065491	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	12	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	0	8	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	0	16	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	1	16	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	2	8	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	2	16	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	12	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 


==> benchmark/results/v29_9Obj_3Bou/time.txt <==
1 1 1 1.5 1.5 1 1 1
2 4 1 21 19.5 14 56 1
3 6 1 6.5 4.5 3.5 1 1
4 22 1 14 12 8 22 1
5 12 2 38 31.5 24.5 76 1
6 13 2 8 7.5 4 83.5 1
7 14 2 27.5 25 17.5 80.5 1
8 15 2 17 13.5 8 7 1
9 16 2 26.5 22.5 13 117.5 1
10 17 2 6.5 6.5 8 171 1
11 19 2 23 23 18.5 71.5 1
12 20 2 92.5 77.5 47 53502.5 1
13 3 3 1495 1576.5 1416.5 1100600 1
14 11 3 197 177 131 8138 1
15 18 3 1089 994.5 806 10713585 2
16 10 4 5163.5 5138.5 4996.5 7481104 2
17 21 4 393808 394118 391956 9003374 2
18 2 5 34641 35729.5 33862 6194995.5 2
19 5 6 678395.5 680610.5 658675 8084507.5 2
20 7 6 89209.5 84478 69240 12073131.5 2
21 9 6 751607.5 744820 731786.5 9093289 2
22 8 8 503896.5 497840.5 474740.5 7469814 2


==> benchmark/results/v29_9Obj_3Bou/timeNT.txt <==
1 1 1 1.5 1.5 1 1 1
2 4 1 21 19.5 14 56 1
3 6 1 6.5 4.5 3.5 1 1
4 22 1 14 12 8 22 1
5 12 2 38 31.5 24.5 76 1
6 13 2 8 7.5 4 83.5 1
7 14 2 27.5 25 17.5 80.5 1
8 15 2 17 13.5 8 7 1
9 16 2 26.5 22.5 13 117.5 1
10 17 2 6.5 6.5 8 171 1
11 19 2 23 23 18.5 71.5 1
12 20 2 92.5 77.5 47 53502.5 1
13 3 3 1495 1576.5 1416.5 1100600 1
14 11 3 197 177 131 8138 1


==> benchmark/results/v29_9Obj_3Bou/timeOpt.txt <==
1 1 91
5 6194995.5 92
3 1100600 91
1 56 91
6 8084507.5 92
1 1 91
6 12073131.5 92
8 7469814 92
6 9093289 92
4 7481104 92
3 8138 91
2 76 91
2 83.5 91
2 80.5 91
2 7 91
2 117.5 91
2 171 91
3 10713585 92
2 71.5 91
2 53502.5 91
4 9003374 92
1 22 91


==> benchmark/results/v29_9Obj_3Bou/time_sums.txt <==
49195250
48914110
47355100
1425534120


==> benchmark/results/v29_9Obj_3Bou/timeout_sums.txt <==
4
4
4
152


==> benchmark/results/v29_9Obj_3Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 90 2
16 10 4 0 0 0 95 2
17 21 4 5 5 5 95 2
18 2 5 0 0 0 80 2
19 5 6 5 5 5 100 2
20 7 6 0 0 0 100 2
21 9 6 5 5 5 100 2
22 8 8 5 5 5 100 2


==> benchmark/results/v29_9Obj_6Bou/LImemory.txt <==
1 1 1 273 33 33 35 1
2 4 1 207 178 179 1487 1
3 6 1 34 34 34 34 1
4 22 1 147 147 148 771 1
5 12 2 176 167 170 1049 1
6 13 2 179 126 127 1133 1
7 14 2 138 138 138 963 1
8 15 2 169 162 162 325 1
9 16 2 261 254 255 1783 1
10 17 2 144 134 134 1310 1
11 19 2 229 235 235 1136 1
12 20 2 723 835 936 97152 1
13 3 3 1015 996 1276 193827 1
14 11 3 930 1012 1104 57952 1
15 18 3 3770 6018 9771 472419 2
16 10 4 2933 4746 7672 649070 2
17 21 4 33670 44935 71029 1051943 2
18 2 5 25335 26228 30792 7822005 2
19 5 6 115182 190441 507608 879706 2
20 7 6 173258 228225 421112 508944 2
21 9 6 162006 108749 228243 3699540 2
22 8 8 111933 200828 615396 1966350 2


==> benchmark/results/v29_9Obj_6Bou/LImemoryNT.txt <==
1 1 1 273 33 33 35 1
2 4 1 207 178 179 1487 1
3 6 1 34 34 34 34 1
4 22 1 147 147 148 771 1
5 12 2 176 167 170 1049 1
6 13 2 179 126 127 1133 1
7 14 2 138 138 138 963 1
8 15 2 169 162 162 325 1
9 16 2 261 254 255 1783 1
10 17 2 144 134 134 1310 1
11 19 2 229 235 235 1136 1
12 20 2 723 835 936 97152 1
13 3 3 1015 996 1276 193827 1
14 11 3 930 1012 1104 57952 1


==> benchmark/results/v29_9Obj_6Bou/bounds_inc.txt <==
		bv0	bv1	bv2	bv3
20	1	1	1	0	0
7	2	0	0	0	1
8	2	0	0	0	1
9	2	0	0	0	1


==> benchmark/results/v29_9Obj_6Bou/bounds_summary.txt <==
		bv0	bv1	bv2	bv3
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	0	0	0	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	0	0	0	0
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	0	0	0	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	1	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	0	0	0	0
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	0	0	0	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	0	0	0	0
21	2	1	1	1	1
22	1	1	1	1	1


==> benchmark/results/v29_9Obj_6Bou/cost.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 102.864463191594 99.9999999996912 99.9999999996912 99.9999999996912 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 101.144196435642 101.144196435642 101.144196435642 125.538718232883 1
5 12 2 99.9999999998838 99.9999999998838 99.9999999998838 100.645732277779 1
6 13 2 104.586350453156 104.586350453156 104.586350453156 126.723480982201 1
7 14 2 100.102747555637 100.102747555637 100.102747555637 136.370549992291 1
8 15 2 100.407300519952 100.407105079744 100.34766778677 101.715228387529 1
9 16 2 100.006540955335 100.006540955335 100.006540955335 127.172679992206 1
10 17 2 134.976003883173 133.595307168776 133.443415685797 189.999999999986 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 163.385578138133 1
12 20 2 112.914186162728 109.969910042571 108.459551800329 167.94293127694 1
13 3 3 100.611873743507 100.611873743507 100.611873743507 131.948186027136 1
14 11 3 104.112211024993 104.281957746669 100.9106206555 110.508559373216 1
15 18 3 100.989438134179 100.816161085474 99.9999999999992 147.238214795913 2
16 10 4 101.611886353382 100.666953093998 100.435075209755 189.253977102881 2
17 21 4 105.802248506646 103.112857382954 99.9999999999005 300 2
18 2 5 104.975146923013 101.314796406206 100.128533989819 207.425477884659 2
19 5 6 102.020021087017 101.153408128132 102.149022366192 300 2
20 7 6 115.234644325817 102.739179466608 99.9999999992667 300 2
21 9 6 114.913145584998 101.107201771685 99.9999999998192 300 2
22 8 8 102.21037101476 100.779244915273 122.957908253957 300 2


==> benchmark/results/v29_9Obj_6Bou/costNT.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 102.864463191594 99.9999999996912 99.9999999996912 99.9999999996912 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 101.144196435642 101.144196435642 101.144196435642 125.538718232883 1
5 12 2 99.9999999998838 99.9999999998838 99.9999999998838 100.645732277779 1
6 13 2 104.586350453156 104.586350453156 104.586350453156 126.723480982201 1
7 14 2 100.102747555637 100.102747555637 100.102747555637 136.370549992291 1
8 15 2 100.407300519952 100.407105079744 100.34766778677 101.715228387529 1
9 16 2 100.006540955335 100.006540955335 100.006540955335 127.172679992206 1
10 17 2 134.976003883173 133.595307168776 133.443415685797 189.999999999986 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 163.385578138133 1
12 20 2 112.914186162728 109.969910042571 108.459551800329 167.94293127694 1
13 3 3 100.611873743507 100.611873743507 100.611873743507 131.948186027136 1
14 11 3 104.112211024993 104.281957746669 100.9106206555 110.508559373216 1


==> benchmark/results/v29_9Obj_6Bou/cost_sum.txt <==
1 1 1 851676.861324 851676.861324 851676.861324 851676.861324 1
2 4 1 804458.725572 785330.037143 785330.037143 785330.037143 1
3 6 1 1021637.254768 1021637.254768 1021637.254768 1021637.254768 1
4 22 1 890805.372356 890805.372356 890805.372356 1096737.679292 1
5 12 2 1844592.10924 1844592.10924 1844592.10924 1857721.345763 1
6 13 2 1872988.000319 1872988.000319 1872988.000319 2379813.473218 1
7 14 2 1438831.815645 1438831.815645 1438831.815645 1947334.954716 1
8 15 2 17969258.024689 17969217.281089 17954603.47329 18392239.737854 1
9 16 2 413944.167841 413944.167841 413944.167841 520677.487172 1
10 17 2 91573965.324849 92439731.86761 90880583.644808 38870351.366036 1
11 19 2 1653912.405508 1653912.405508 1653912.405508 2751663.815662 1
12 20 2 4749860226.67012 4676737256.31188 4639226523.61419 6335200903.11523 1
13 3 3 1737511.712667 1737511.712667 1737511.712667 3192632.753157 1
14 11 3 155405.391307 155743.566568 152042.491234 166602.507346 1
15 18 3 283477346.929329 283061406.285765 281092885.059364 475562869.872133 2
16 10 4 369747.408954 366294.193983 365234.008323 1060413.686711 2
17 21 4 2689913.103757 2605192.55788 2548151.474002 7522224238.94142 2
18 2 5 211091.34455 203766.880398 202042.321337 477516.054328 2
19 5 6 409961.960821 406324.877995 411407.06498 48287396505.1669 2
20 7 6 353526.309853 305511.3912 295496.138394 60129480.530662 2
21 9 6 1472452.817308 1256066.288451 1241898.706202 2414453533.41034 2
22 8 8 374526.069687 369274.464268 455405.887712 16469534607.4856 2


==> benchmark/results/v29_9Obj_6Bou/cost_sumNT.txt <==
1 1 1 851676.861324 851676.861324 851676.861324 851676.861324 1
2 4 1 804458.725572 785330.037143 785330.037143 785330.037143 1
3 6 1 1021637.254768 1021637.254768 1021637.254768 1021637.254768 1
4 22 1 890805.372356 890805.372356 890805.372356 1096737.679292 1
5 12 2 1844592.10924 1844592.10924 1844592.10924 1857721.345763 1
6 13 2 1872988.000319 1872988.000319 1872988.000319 2379813.473218 1
7 14 2 1438831.815645 1438831.815645 1438831.815645 1947334.954716 1
8 15 2 17969258.024689 17969217.281089 17954603.47329 18392239.737854 1
9 16 2 413944.167841 413944.167841 413944.167841 520677.487172 1
10 17 2 91573965.324849 92439731.86761 90880583.644808 38870351.366036 1
11 19 2 1653912.405508 1653912.405508 1653912.405508 2751663.815662 1
12 20 2 4749860226.67012 4676737256.31188 4639226523.61419 6335200903.11523 1
13 3 3 1737511.712667 1737511.712667 1737511.712667 3192632.753157 1
14 11 3 155405.391307 155743.566568 152042.491234 166602.507346 1


==> benchmark/results/v29_9Obj_6Bou/iterations.txt <==
1 1 1 20.8 17 9.6 1 1
2 4 1 1.8 1 1 1 1
3 6 1 102.6 89.55 63.65 1 1
4 22 1 17.3 14.6 9.05 1 1
5 12 2 27.1 16.7 7.05 1 1
6 13 2 1 1 1 1 1
7 14 2 12.95 11.05 7.35 1 1
8 15 2 43.15 33.9 16.75 1 1
9 16 2 10.55 8.7 5 1 1
10 17 2 1 1 1 1 1
11 19 2 9.45 8.55 6.7 1 1
12 20 2 15.3 15.3 14.4 1 1
13 3 3 1 1 1 1 1
14 11 3 12.25 10.4 6.7 1 1
15 18 3 1 1 1 1 2
16 10 4 1 1 1 1 2
17 21 4 7.6 5.8 3.8 1 2
18 2 5 10.8 9 6.4 1 2
19 5 6 1 1 1 1 2
20 7 6 14.95 11.85 6.3 1 2
21 9 6 5.85 4.9 3.05 1 2
22 8 8 1 1 1 1 2


==> benchmark/results/v29_9Obj_6Bou/iterationsNT.txt <==
1 1 1 20.8 17 9.6 1 1
2 4 1 1.8 1 1 1 1
3 6 1 102.6 89.55 63.65 1 1
4 22 1 17.3 14.6 9.05 1 1
5 12 2 27.1 16.7 7.05 1 1
6 13 2 1 1 1 1 1
7 14 2 12.95 11.05 7.35 1 1
8 15 2 43.15 33.9 16.75 1 1
9 16 2 10.55 8.7 5 1 1
10 17 2 1 1 1 1 1
11 19 2 9.45 8.55 6.7 1 1
12 20 2 15.3 15.3 14.4 1 1
13 3 3 1 1 1 1 1
14 11 3 12.25 10.4 6.7 1 1


==> benchmark/results/v29_9Obj_6Bou/lastIterTime.txt <==
1 1 1 0 0 0 0 1
2 4 1 1.5 1.5 1 77 1
3 6 1 0 0.5 0 0 1
4 22 1 0 0.5 0.5 38.5 1
5 12 2 2 0 1 67 1
6 13 2 0.5 1 0.5 86 1
7 14 2 0.5 0 0.5 74.5 1
8 15 2 0 0 0.5 5.5 1
9 16 2 1 2 0 139 1
10 17 2 0 0 0 100.5 1
11 19 2 1.5 2 1 77 1
12 20 2 6 7 9.5 36913 1
13 3 3 8.5 8.5 13.5 1426659.5 1
14 11 3 9.5 12 13 7977 1
15 18 3 29 55 98 10662108.5 2
16 10 4 33 59.5 111 7968080.5 2
17 21 4 1011 1236.5 1916.5 8781757.5 2
18 2 5 657 681.5 764 6734935.5 2
19 5 6 1754.5 3098 10916.5 8092066 2
20 7 6 3575.5 4319.5 8134 11769508 2
21 9 6 4543.5 1781.5 4349.5 8587838.5 2
22 8 8 1438 2699.5 10687.5 7616030.5 2


==> benchmark/results/v29_9Obj_6Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0 1
2 4 1 1.5 1.5 1 77 1
3 6 1 0 0.5 0 0 1
4 22 1 0 0.5 0.5 38.5 1
5 12 2 2 0 1 67 1
6 13 2 0.5 1 0.5 86 1
7 14 2 0.5 0 0.5 74.5 1
8 15 2 0 0 0.5 5.5 1
9 16 2 1 2 0 139 1
10 17 2 0 0 0 100.5 1
11 19 2 1.5 2 1 77 1
12 20 2 6 7 9.5 36913 1
13 3 3 8.5 8.5 13.5 1426659.5 1
14 11 3 9.5 12 13 7977 1


==> benchmark/results/v29_9Obj_6Bou/memory.txt <==
1 1 1 1007 580 330 40 1
2 4 1 357 184 185 1493 1
3 6 1 3692 3223 2291 38 1
4 22 1 2610 2222 1413 780 1
5 12 2 4678 2888 1254 1054 1
6 13 2 184 132 133 1139 1
7 14 2 1801 1559 1091 968 1
8 15 2 6241 4907 2480 335 1
9 16 2 3006 2471 1413 1789 1
10 17 2 150 139 139 1315 1
11 19 2 2230 2081 1736 1148 1
12 20 2 9741 11678 13114 97160 1
13 3 3 1020 1002 1281 193832 1
14 11 3 16038 14197 9861 57959 1
15 18 3 3776 6024 9777 472426 2
16 10 4 2939 4752 7679 649076 2
17 21 4 379764 348026 307359 1051956 2
18 2 5 605732 610848 587104 7822015 2
19 5 6 115189 190449 507615 879713 2
20 7 6 4091950 3821825 2928550 508953 2
21 9 6 1164596 1035987 903375 3699549 2
22 8 8 111944 200839 615407 1966361 2


==> benchmark/results/v29_9Obj_6Bou/memoryNT.txt <==
1 1 1 1007 580 330 40 1
2 4 1 357 184 185 1493 1
3 6 1 3692 3223 2291 38 1
4 22 1 2610 2222 1413 780 1
5 12 2 4678 2888 1254 1054 1
6 13 2 184 132 133 1139 1
7 14 2 1801 1559 1091 968 1
8 15 2 6241 4907 2480 335 1
9 16 2 3006 2471 1413 1789 1
10 17 2 150 139 139 1315 1
11 19 2 2230 2081 1736 1148 1
12 20 2 9741 11678 13114 97160 1
13 3 3 1020 1002 1281 193832 1
14 11 3 16038 14197 9861 57959 1


==> benchmark/results/v29_9Obj_6Bou/memoryOpt.txt <==
1 40.35 91
5 7822014.65 92
3 193831.9 91
1 1492.8 91
6 879713.25 92
1 38 91
6 508953.1 92
8 1966361.45 92
6 3699549 92
4 649076.3 92
3 57959.15 91
2 1054.55 91
2 1139.25 91
2 968.4 91
2 334.85 91
2 1789 91
2 1314.75 91
3 472425.7 92
2 1148.4 91
2 97160.4 91
4 1051955.75 92
1 780 91


==> benchmark/results/v29_9Obj_6Bou/paths.txt <==
1 1 1 1.2 1.2 1.2 3.35 1
2 4 1 4.75 5.6 9.2 36.85 1
3 6 1 3.35 3.35 3.35 6.8 1
4 22 1 14.3 17.7 21.35 340.4 1
5 12 2 7 7.3 9.3 37.75 1
6 13 2 1 1 1 1 1
7 14 2 6.55 7.45 9.25 158.85 1
8 15 2 2.8 2.85 2.65 8.8 1
9 16 2 12.7 16.75 21.25 429.65 1
10 17 2 7.25 10 13 172 1
11 19 2 4.65 6.6 7.55 144 1
12 20 2 2.95 3.05 2.6 82.6 1
13 3 3 9.45 14.2 19.95 2801.05 1
14 11 3 15.4 21.9 31.5 1075 1
15 18 3 4.9 22.6 11.1 2055.5 2
16 10 4 13.7 20.9 29.6 3228.6 2
17 21 4 27.65 35.4 71.9 606.25 2
18 2 5 23.85 24.6 35.95 10177.1 2
19 5 6 17.7 22.55 56.55 16.9 2
20 7 6 57.95 62.6 111.7 267.55 2
21 9 6 26.75 29.9 61.3 206.6 2
22 8 8 19.35 23.35 45.75 112.5 2


==> benchmark/results/v29_9Obj_6Bou/pathsNT.txt <==
1 1 1 1.2 1.2 1.2 3.35 1
2 4 1 4.75 5.6 9.2 36.85 1
3 6 1 3.35 3.35 3.35 6.8 1
4 22 1 14.3 17.7 21.35 340.4 1
5 12 2 7 7.3 9.3 37.75 1
6 13 2 1 1 1 1 1
7 14 2 6.55 7.45 9.25 158.85 1
8 15 2 2.8 2.85 2.65 8.8 1
9 16 2 12.7 16.75 21.25 429.65 1
10 17 2 7.25 10 13 172 1
11 19 2 4.65 6.6 7.55 144 1
12 20 2 2.95 3.05 2.6 82.6 1
13 3 3 9.45 14.2 19.95 2801.05 1
14 11 3 15.4 21.9 31.5 1075 1


==> benchmark/results/v29_9Obj_6Bou/pathsOpt.txt <==
1 3.35 91
5 10177.1 92
3 2801.05 91
1 36.85 91
6 16.9 92
1 6.8 91
6 267.55 92
8 112.5 92
6 206.6 92
4 3228.6 92
3 1075 91
2 37.75 91
2 1 91
2 158.85 91
2 8.8 91
2 429.65 91
2 172 91
3 2055.5 92
2 144 91
2 82.6 91
4 606.25 92
1 340.4 91


==> benchmark/results/v29_9Obj_6Bou/peakMemory.txt <==
1 1 1 1007 580 330 40 1
2 4 1 357 184 185 1493 1
3 6 1 3692 3223 2291 38 1
4 22 1 2610 2222 1413 780 1
5 12 2 4678 2888 1254 1054 1
6 13 2 184 132 133 1139 1
7 14 2 1801 1559 1091 968 1
8 15 2 6241 4907 2480 335 1
9 16 2 3006 2471 1413 1789 1
10 17 2 150 139 139 1315 1
11 19 2 2230 2081 1736 1148 1
12 20 2 9741 11678 13114 97160 1
13 3 3 1020 1002 1281 193832 1
14 11 3 16038 14197 9861 57959 1
15 18 3 3776 6024 9777 472426 2
16 10 4 2939 4752 7679 649076 2
17 21 4 379764 348026 307359 1051956 2
18 2 5 605732 610848 587104 7822015 2
19 5 6 115189 190449 507615 879713 2
20 7 6 4091950 3821825 2928550 508953 2
21 9 6 1164596 1035987 903375 3699549 2
22 8 8 111944 200839 615407 1966361 2


==> benchmark/results/v29_9Obj_6Bou/peakMemoryNT.txt <==
1 1 1 1007 580 330 40 1
2 4 1 357 184 185 1493 1
3 6 1 3692 3223 2291 38 1
4 22 1 2610 2222 1413 780 1
5 12 2 4678 2888 1254 1054 1
6 13 2 184 132 133 1139 1
7 14 2 1801 1559 1091 968 1
8 15 2 6241 4907 2480 335 1
9 16 2 3006 2471 1413 1789 1
10 17 2 150 139 139 1315 1
11 19 2 2230 2081 1736 1148 1
12 20 2 9741 11678 13114 97160 1
13 3 3 1020 1002 1281 193832 1
14 11 3 16038 14197 9861 57959 1


==> benchmark/results/v29_9Obj_6Bou/peakMemoryOpt.txt <==
1 69 91
5 333237.85 92
3 52227.2 91
1 649.45 91
6 123415.85 92
1 54 91
6 220619.4 92
8 176117.8 92
6 396126.65 92
4 163050.55 92
3 9712.25 91
2 816.45 91
2 897.9 91
2 716.1 91
2 333.35 91
2 1234.35 91
2 773.6 91
3 247771.15 92
2 801.5 91
2 10616.4 91
4 202365.7 92
1 683.2 91


==> benchmark/results/v29_9Obj_6Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
1	3	18	1	1	1.32513519653098	Time Ener Prec  Core IO CPU Disc Late Buff 
1	3	19	1	1	1.926551898841	Time Ener Prec  Core IO CPU Disc Late Buff 
1	3	21	1	1	1.12001546531957	Time Ener Prec  Core IO CPU Disc Late Buff 
2	0	16	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
2	1	16	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
2	2	16	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	10	1	1	1.23802210450311	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	15	1	1	1.45436048843785	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	18	1	1	1.50853357645459	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	19	1	1	2.39422692251973	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	4	1.15	1	1.17082259758389	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	7	1.15	1	1.44769648116437	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	12	1	1	1.45748978311436	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	13	1	1	1.39993090442026	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	15	1	1	1.01745280717141	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	13	1	1	1.7674041083241	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	14	1	1	1.11699217231624	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	15	1	1	2.00943028754815	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	18	1	1	1.5701636143038	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	19	1	1	1.46497173344168	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	21	1	1	1.04182197340759	Time Ener Prec  Core IO CPU Disc Late Buff 
5	0	16	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	1	16	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	2	7	1.15	1	1.93774236675606	Time Ener Prec  Core IO CPU Disc Late Buff 
5	2	16	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	13	1	1	1.31568537778386	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	14	1	1	1.22605350519268	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	15	1	1	1.68281250168344	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	19	1	1	1.46446100024691	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	21	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
6	2	7	1.15	1	1.74638226060239	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	1	1	1	1.36067997428899	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	13	1	1	1.49323614353088	Time Ener Prec  Core IO CPU Disc Late Buff 
7	2	7	1.15	1	1.6974626432661	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	13	1	1	2.05020001983937	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	15	1	1	1.01357088217226	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	21	1	1	1.24547273884897	Time Ener Prec  Core IO CPU Disc Late Buff 
8	2	7	1.15	1	1.38286899745737	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	12	1	1	1.75424581200489	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	13	1	1	2.2835364440091	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	21	1	1	1.11425599900138	Time Ener Prec  Core IO CPU Disc Late Buff 
9	1	10	1.5	1	1.61917415318947	Time Ener Prec  Core IO CPU Disc Late Buff 
9	1	16	1.5	1	1.58877551889476	Time Ener Prec  Core IO CPU Disc Late Buff 
9	2	7	1.15	1	1.3529755800005	Time Ener Prec  Core IO CPU Disc Late Buff 
9	2	16	1.15	1	1.57577650543593	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	1	1	1	1.68482143900641	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	12	1	1	1.44760818374593	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	13	1	1	1.57473121554242	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	18	1	1	2.10281286721891	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	21	1	1	1.1790461884865	Time Ener Prec  Core IO CPU Disc Late Buff 
10	2	19	1.15	1	1.24511659479879	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	1	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	11	1	1	1.02567990225869	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	12	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	13	1	1	2.11429398357277	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	15	1	1	2.06487966830958	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	18	1	1	2.91167157930521	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	7	1.15	1	1.72359008215266	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	1	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	2	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	10	1	1	1.32213162623707	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	12	1	1	1.28185943674775	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
12	0	8	2	1	2.07505309271951	Time Ener Prec  Core IO CPU Disc Late Buff 
12	3	2	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
12	3	21	1	1	2.83574621314048	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	2	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	10	1	1	1.7692241487731	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	13	1	1	1.74123808142762	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	17	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	0	6	2	1	2.4304787173422	Time Ener Prec  Core IO CPU Disc Late Buff 
14	0	19	2	1	2.44679357749756	Time Ener Prec  Core IO CPU Disc Late Buff 
14	1	19	1.5	1	2.44679357749756	Time Ener Prec  Core IO CPU Disc Late Buff 
14	2	19	1.15	1	2.44679357749756	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	1	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	2	1	1	1.23327833167802	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	10	1	1	1.05289395020923	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	11	1	1	1.1034665533184	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	13	1	1	1.18166023945903	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	18	1	1	1.1362936350806	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	21	1	1	1.12229782224592	Time Ener Prec  Core IO CPU Disc Late Buff 
15	0	6	2	1	2.01143204803578	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	2	1	1	1.15635887376778	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	10	1	1	1.49404498887213	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	12	1	1	1.08621053738275	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	13	1	1	1.35219348056095	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	15	1	1	1.27752688629433	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	18	1	1	1.31241095745609	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	19	1	1	1.94209327428604	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	21	1	1	1.08395999409254	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	10	1	1	1.22539505624806	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	15	1	1	2.29356169136527	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	21	1	1	1.06054267907517	Time Ener Prec  Core IO CPU Disc Late Buff 
17	1	12	1.5	1	1.91727009065491	Time Ener Prec  Core IO CPU Disc Late Buff 
17	2	12	1.15	1	1.91727009065491	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	19	1	1	2.39628123828328	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	21	1	1	1.14882931382368	Time Ener Prec  Core IO CPU Disc Late Buff 
18	2	7	1.15	1	1.30286323946992	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	12	1	1	1.69081006347179	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	21	1	1	1.15575525915287	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	12	1	1	1.39222541389703	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	15	1	1	1.01524305270388	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	0	16	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	1	16	1.5	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	2	16	1.15	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	12	1	1	1.23424696608791	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	15	1	1	1.60569773280245	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	18	1	1	2.81009420128741	Time Ener Prec  Core IO CPU Disc Late Buff 


==> benchmark/results/v29_9Obj_6Bou/time.txt <==
1 1 1 3.5 2 2 1 1
2 4 1 3.5 2.5 2 78 1
3 6 1 10 9.5 6.5 1 1
4 22 1 14 11.5 8 39.5 1
5 12 2 30.5 18 9.5 68 1
6 13 2 1.5 2 1.5 87 1
7 14 2 10.5 10 8.5 75.5 1
8 15 2 28.5 21.5 11 6.5 1
9 16 2 19 17 8.5 140 1
10 17 2 1 1 1 101.5 1
11 19 2 14 13.5 11 78 1
12 20 2 86.5 110.5 143.5 36914 1
13 3 3 9.5 9.5 14.5 1426660.5 1
14 11 3 197.5 180.5 137.5 7978 1
15 18 3 30 56 99 10662109.5 2
16 10 4 34 60.5 112 7968081.5 2
17 21 4 8636.5 8268 7921 8781758.5 2
18 2 5 14396.5 14686.5 14327.5 6734936.5 2
19 5 6 1755.5 3099 10917.5 8092067 2
20 7 6 79479.5 75198 62055 11769509 2
21 9 6 22559.5 18651.5 17406.5 8587839.5 2
22 8 8 1439 2700.5 10688.5 7616031.5 2


==> benchmark/results/v29_9Obj_6Bou/timeNT.txt <==
1 1 1 3.5 2 2 1 1
2 4 1 3.5 2.5 2 78 1
3 6 1 10 9.5 6.5 1 1
4 22 1 14 11.5 8 39.5 1
5 12 2 30.5 18 9.5 68 1
6 13 2 1.5 2 1.5 87 1
7 14 2 10.5 10 8.5 75.5 1
8 15 2 28.5 21.5 11 6.5 1
9 16 2 19 17 8.5 140 1
10 17 2 1 1 1 101.5 1
11 19 2 14 13.5 11 78 1
12 20 2 86.5 110.5 143.5 36914 1
13 3 3 9.5 9.5 14.5 1426660.5 1
14 11 3 197.5 180.5 137.5 7978 1


==> benchmark/results/v29_9Obj_6Bou/timeOpt.txt <==
1 1 91
5 6734936.5 92
3 1426660.5 91
1 78 91
6 8092067 92
1 1 91
6 11769509 92
8 7616031.5 92
6 8587839.5 92
4 7968081.5 92
3 7978 91
2 68 91
2 87 91
2 75.5 91
2 6.5 91
2 140 91
2 101.5 91
3 10662109.5 92
2 78 91
2 36914 91
4 8781758.5 92
1 39.5 91


==> benchmark/results/v29_9Obj_6Bou/time_sums.txt <==
2574760
2462140
2477400
1433690790


==> benchmark/results/v29_9Obj_6Bou/timeout_sums.txt <==
0
0
0
154


==> benchmark/results/v29_9Obj_6Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 95 2
16 10 4 0 0 0 100 2
17 21 4 0 0 0 100 2
18 2 5 0 0 0 75 2
19 5 6 0 0 0 100 2
20 7 6 0 0 0 100 2
21 9 6 0 0 0 100 2
22 8 8 0 0 0 100 2


==> benchmark/results/v29_9Obj_9Bou/LImemory.txt <==
1 1 1 260 33 33 35 1
2 4 1 216 186 187 1975 1
3 6 1 34 34 34 34 1
4 22 1 142 142 143 954 1
5 12 2 194 189 194 1194 1
6 13 2 184 132 132 1025 1
7 14 2 136 136 136 1149 1
8 15 2 161 151 150 295 1
9 16 2 285 276 278 2281 1
10 17 2 153 143 143 1156 1
11 19 2 212 202 203 1232 1
12 20 2 591 596 812 57440 1
13 3 3 1039 1027 1313 210143 1
14 11 3 906 1061 1227 39060 1
15 18 3 4225 6907 11319 452295 2
16 10 4 3322 5385 8940 607864 2
17 21 4 17275 29639 56972 1132203 2
18 2 5 6176 7202 12316 8594644 2
19 5 6 125066 206201 585272 882942 2
20 7 6 92738 170063 447402 524345 2
21 9 6 65118 112705 272708 4936315 2
22 8 8 124163 231653 758423 1650778 2


==> benchmark/results/v29_9Obj_9Bou/LImemoryNT.txt <==
1 1 1 260 33 33 35 1
2 4 1 216 186 187 1975 1
3 6 1 34 34 34 34 1
4 22 1 142 142 143 954 1
5 12 2 194 189 194 1194 1
6 13 2 184 132 132 1025 1
7 14 2 136 136 136 1149 1
8 15 2 161 151 150 295 1
9 16 2 285 276 278 2281 1
10 17 2 153 143 143 1156 1
11 19 2 212 202 203 1232 1
12 20 2 591 596 812 57440 1
13 3 3 1039 1027 1313 210143 1
14 11 3 906 1061 1227 39060 1


==> benchmark/results/v29_9Obj_9Bou/bounds_inc.txt <==
		bv0	bv1	bv2	bv3
20	1	1	1	0	0
20	1	1	1	0	0


==> benchmark/results/v29_9Obj_9Bou/bounds_summary.txt <==
		bv0	bv1	bv2	bv3
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	0	0	0	0
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	1	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	0	0
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	1	1	1	1
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	0	0	0	0
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	0	0	0	0
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1
1	1	0	0	0	0
2	2	1	1	1	1
3	1	1	1	1	1
4	1	1	1	1	1
5	2	1	1	1	1
6	1	1	1	1	1
7	2	1	1	1	1
8	2	1	1	1	1
9	2	1	1	1	1
10	2	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1
16	1	1	1	1	1
17	1	1	1	1	1
18	2	1	1	1	1
19	1	1	1	1	1
20	1	1	1	1	1
21	2	1	1	1	1
22	1	1	1	1	1


==> benchmark/results/v29_9Obj_9Bou/cost.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 103.25473692324 99.9999999996878 99.9999999996878 99.9999999996878 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 115.550173735737 1
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 100.645732277777 1
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 136.004976758297 1
7 14 2 100.024808349406 100.024808349406 100.024808349406 161.845477959784 1
8 15 2 100.512611479868 100.512611479868 100.387328391988 101.715228387529 1
9 16 2 99.9999999994808 99.9999999994808 99.9999999994808 140.852558168761 1
10 17 2 101.830532401112 99.9999999999528 99.9999999999528 279.538709347027 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 194.857247339033 1
12 20 2 99.9999999999999 99.9999999999999 100.000001177182 234.949057855117 1
13 3 3 100.611873743507 100.611873743507 100.611873743507 106.777537578979 1
14 11 3 109.377279621855 109.312649962804 99.9999999985915 140.440057465187 1
15 18 3 100.990732006753 100.914190013345 99.9999999999992 134.065162057952 2
16 10 4 100.94612025787 100.001255178292 100.427819062458 211.088805142301 2
17 21 4 106.222956158761 103.533565035069 99.9999999999015 300 2
18 2 5 106.444662928821 101.777502762227 99.9999999987559 191.324255053492 2
19 5 6 101.578491992789 99.9999999994642 104.551057957954 300 2
20 7 6 120.604163100136 99.9999999991988 99.9999999991988 300 2
21 9 6 116.70665468666 102.014289909612 99.9999999998528 300 2
22 8 8 101.709871617541 99.9999999993993 131.668671173079 300 2


==> benchmark/results/v29_9Obj_9Bou/costNT.txt <==
1 1 1 99.9999999997541 99.9999999997541 99.9999999997541 99.9999999997541 1
2 4 1 103.25473692324 99.9999999996878 99.9999999996878 99.9999999996878 1
3 6 1 99.999999999782 99.999999999782 99.999999999782 99.999999999782 1
4 22 1 99.9999999997537 99.9999999997537 99.9999999997537 115.550173735737 1
5 12 2 99.9999999998814 99.9999999998814 99.9999999998814 100.645732277777 1
6 13 2 99.9999999998766 99.9999999998766 99.9999999998766 136.004976758297 1
7 14 2 100.024808349406 100.024808349406 100.024808349406 161.845477959784 1
8 15 2 100.512611479868 100.512611479868 100.387328391988 101.715228387529 1
9 16 2 99.9999999994808 99.9999999994808 99.9999999994808 140.852558168761 1
10 17 2 101.830532401112 99.9999999999528 99.9999999999528 279.538709347027 1
11 19 2 99.9999999998755 99.9999999998755 99.9999999998755 194.857247339033 1
12 20 2 99.9999999999999 99.9999999999999 100.000001177182 234.949057855117 1
13 3 3 100.611873743507 100.611873743507 100.611873743507 106.777537578979 1
14 11 3 109.377279621855 109.312649962804 99.9999999985915 140.440057465187 1


==> benchmark/results/v29_9Obj_9Bou/cost_sum.txt <==
1 1 1 851676.861324 851676.861324 851676.861324 851676.861324 1
2 4 1 780144.470451 756785.883705 756785.883705 756785.883705 1
3 6 1 1021637.254768 1021637.254768 1021637.254768 1021637.254768 1
4 22 1 871187.723793 871187.723793 871187.723793 1012605.572832 1
5 12 2 1760238.92188 1760238.92188 1760238.92188 1773368.158403 1
6 13 2 1750349.533035 1750349.533035 1750349.533035 2385053.409253 1
7 14 2 1438831.815645 1438831.815645 1438831.815645 2330186.243354 1
8 15 2 17980968.391612 17980968.391612 17948264.102792 18392239.737854 1
9 16 2 413730.358205 413730.358205 413730.358205 583234.831312 1
10 17 2 4800826.754907 4713858.757156 4713858.757156 26590244.05441 1
11 19 2 1653912.405508 1653912.405508 1653912.405508 3328466.171402 1
12 20 2 3086096822.4942 3086096822.4942 3086096853.2917 8828190711.80506 1
13 3 3 1737511.712667 1737511.712667 1737511.712667 1850336.718228 1
14 11 3 159277.149584 159175.633662 146423.040097 203449.109294 1
15 18 3 283483550.307509 283262604.038222 281107830.921167 381804891.723308 2
16 10 4 367104.462896 363651.247925 365234.008323 1271579.128877 2
17 21 4 2705132.687242 2620412.141365 2558505.065974 8359453926.71705 2
18 2 5 183382.6961 174224.499342 171613.525653 383142.724011 2
19 5 6 406922.926324 400723.145071 420207.122211 42582571524.0691 2
20 7 6 331328.559621 265097.789969 265097.789969 60465315.680074 2
21 9 6 1716694.208056 1493330.301777 1467603.443031 4285793696.48756 2
22 8 8 372625.818052 366239.418922 489121.886478 8102416284.69095 2


==> benchmark/results/v29_9Obj_9Bou/cost_sumNT.txt <==
1 1 1 851676.861324 851676.861324 851676.861324 851676.861324 1
2 4 1 780144.470451 756785.883705 756785.883705 756785.883705 1
3 6 1 1021637.254768 1021637.254768 1021637.254768 1021637.254768 1
4 22 1 871187.723793 871187.723793 871187.723793 1012605.572832 1
5 12 2 1760238.92188 1760238.92188 1760238.92188 1773368.158403 1
6 13 2 1750349.533035 1750349.533035 1750349.533035 2385053.409253 1
7 14 2 1438831.815645 1438831.815645 1438831.815645 2330186.243354 1
8 15 2 17980968.391612 17980968.391612 17948264.102792 18392239.737854 1
9 16 2 413730.358205 413730.358205 413730.358205 583234.831312 1
10 17 2 4800826.754907 4713858.757156 4713858.757156 26590244.05441 1
11 19 2 1653912.405508 1653912.405508 1653912.405508 3328466.171402 1
12 20 2 3086096822.4942 3086096822.4942 3086096853.2917 8828190711.80506 1
13 3 3 1737511.712667 1737511.712667 1737511.712667 1850336.718228 1
14 11 3 159277.149584 159175.633662 146423.040097 203449.109294 1


==> benchmark/results/v29_9Obj_9Bou/iterations.txt <==
1 1 1 25.75 21 11.75 1 1
2 4 1 1 1 1 1 1
3 6 1 112.6 97.65 68.05 1 1
4 22 1 1 1 1 1 1
5 12 2 25.55 13.4 3.6 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 32.85 25.4 11.85 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1.5 1 10.2 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1
15 18 3 1 1 1 1 2
16 10 4 1 1 1 1 2
17 21 4 1 1 1 1 2
18 2 5 1 1 1 1 2
19 5 6 1 1 1 1 2
20 7 6 1 1 1 1 2
21 9 6 1 1 1 1 2
22 8 8 1 1 1 1 2


==> benchmark/results/v29_9Obj_9Bou/iterationsNT.txt <==
1 1 1 25.75 21 11.75 1 1
2 4 1 1 1 1 1 1
3 6 1 112.6 97.65 68.05 1 1
4 22 1 1 1 1 1 1
5 12 2 25.55 13.4 3.6 1 1
6 13 2 1 1 1 1 1
7 14 2 1 1 1 1 1
8 15 2 32.85 25.4 11.85 1 1
9 16 2 1 1 1 1 1
10 17 2 1 1 1 1 1
11 19 2 1 1 1 1 1
12 20 2 1.5 1 10.2 1 1
13 3 3 1 1 1 1 1
14 11 3 1 1 1 1 1


==> benchmark/results/v29_9Obj_9Bou/lastIterTime.txt <==
1 1 1 0 0 0 0 1
2 4 1 1 1 1 105 1
3 6 1 0.5 0 0 0.5 1
4 22 1 0 0.5 1.5 55.5 1
5 12 2 1 1 1 77.5 1
6 13 2 0 0.5 0.5 79.5 1
7 14 2 0 1 0.5 91.5 1
8 15 2 0 1 1 4 1
9 16 2 1 1 1.5 185 1
10 17 2 0.5 0.5 0.5 88 1
11 19 2 1 0 0.5 81.5 1
12 20 2 5 5.5 11 16549.5 1
13 3 3 9 8.5 14 1684766.5 1
14 11 3 8.5 11.5 16 5654.5 1
15 18 3 35 67.5 121 9947089 2
16 10 4 41.5 70 135 7956426 2
17 21 4 258.5 499 1216.5 8940051 2
18 2 5 85 115 215 7195744 2
19 5 6 2077.5 3676 14133.5 8204222 2
20 7 6 1268 2388.5 8206 13277307.5 2
21 9 6 977.5 1798.5 5505.5 9186866 2
22 8 8 1683 3298 14039 7732513 2


==> benchmark/results/v29_9Obj_9Bou/lastIterTimeNT.txt <==
1 1 1 0 0 0 0 1
2 4 1 1 1 1 105 1
3 6 1 0.5 0 0 0.5 1
4 22 1 0 0.5 1.5 55.5 1
5 12 2 1 1 1 77.5 1
6 13 2 0 0.5 0.5 79.5 1
7 14 2 0 1 0.5 91.5 1
8 15 2 0 1 1 4 1
9 16 2 1 1 1.5 185 1
10 17 2 0.5 0.5 0.5 88 1
11 19 2 1 0 0.5 81.5 1
12 20 2 5 5.5 11 16549.5 1
13 3 3 9 8.5 14 1684766.5 1
14 11 3 8.5 11.5 16 5654.5 1


==> benchmark/results/v29_9Obj_9Bou/memory.txt <==
1 1 1 1176 715 402 40 1
2 4 1 222 192 192 1981 1
3 6 1 4052 3514 2450 38 1
4 22 1 150 151 152 963 1
5 12 2 5017 2629 723 1200 1
6 13 2 190 137 138 1031 1
7 14 2 141 141 141 1154 1
8 15 2 4551 3519 1683 305 1
9 16 2 290 282 283 2287 1
10 17 2 159 149 149 1162 1
11 19 2 224 214 215 1244 1
12 20 2 926 604 10280 57449 1
13 3 3 1045 1033 1319 210148 1
14 11 3 914 1068 1234 39067 1
15 18 3 4232 6914 11326 452302 2
16 10 4 3328 5392 8947 607871 2
17 21 4 17288 29652 56985 1132216 2
18 2 5 6186 7212 12326 8594654 2
19 5 6 125073 206208 585279 882949 2
20 7 6 92748 170073 447412 524355 2
21 9 6 65126 112714 272717 4936323 2
22 8 8 124174 231664 758434 1650789 2


==> benchmark/results/v29_9Obj_9Bou/memoryNT.txt <==
1 1 1 1176 715 402 40 1
2 4 1 222 192 192 1981 1
3 6 1 4052 3514 2450 38 1
4 22 1 150 151 152 963 1
5 12 2 5017 2629 723 1200 1
6 13 2 190 137 138 1031 1
7 14 2 141 141 141 1154 1
8 15 2 4551 3519 1683 305 1
9 16 2 290 282 283 2287 1
10 17 2 159 149 149 1162 1
11 19 2 224 214 215 1244 1
12 20 2 926 604 10280 57449 1
13 3 3 1045 1033 1319 210148 1
14 11 3 914 1068 1234 39067 1


==> benchmark/results/v29_9Obj_9Bou/memoryOpt.txt <==
1 40.35 91
5 8594653.6 92
3 210147.95 91
1 1981.15 91
6 882949.05 92
1 38 91
6 524355.05 92
8 1650789.25 92
6 4936323.2 92
4 607870.8 92
3 39067.3 91
2 1199.7 91
2 1030.9 91
2 1154.3 91
2 305.45 91
2 2286.6 91
2 1161.5 91
3 452301.75 92
2 1243.9 91
2 57448.55 91
4 1132216.35 92
1 962.65 91


==> benchmark/results/v29_9Obj_9Bou/paths.txt <==
1 1 1 1.25 1.25 1.25 3.75 1
2 4 1 6.05 7.05 11.5 47.8 1
3 6 1 3.45 3.45 3.45 7.6 1
4 22 1 9.95 13.95 18 412.15 1
5 12 2 8.85 9.3 12.6 42.95 1
6 13 2 1 1 1 1 1
7 14 2 4 5 7 188.45 1
8 15 2 3 3 2.5 7.7 1
9 16 2 10 14.9 19.9 424.5 1
10 17 2 8.6 12.4 16.2 163.25 1
11 19 2 3 4 5 165.4 1
12 20 2 3.4 3.5 2.8 111.8 1
13 3 3 9.35 14.35 20.1 2825.1 1
14 11 3 11 20.35 33.3 936.6 1
15 18 3 5 22.8 11.1 1799.9 2
16 10 4 13.55 20.85 31.15 3939.35 2
17 21 4 20.05 28.85 67.7 660.05 2
18 2 5 11.5 12.1 24.6 10109.9 2
19 5 6 14.55 18.1 55.75 6.4 2
20 7 6 29.95 35 109.3 525.85 2
21 9 6 18.25 30 71.2 369.9 2
22 8 8 22.35 25.1 47.95 174.85 2


==> benchmark/results/v29_9Obj_9Bou/pathsNT.txt <==
1 1 1 1.25 1.25 1.25 3.75 1
2 4 1 6.05 7.05 11.5 47.8 1
3 6 1 3.45 3.45 3.45 7.6 1
4 22 1 9.95 13.95 18 412.15 1
5 12 2 8.85 9.3 12.6 42.95 1
6 13 2 1 1 1 1 1
7 14 2 4 5 7 188.45 1
8 15 2 3 3 2.5 7.7 1
9 16 2 10 14.9 19.9 424.5 1
10 17 2 8.6 12.4 16.2 163.25 1
11 19 2 3 4 5 165.4 1
12 20 2 3.4 3.5 2.8 111.8 1
13 3 3 9.35 14.35 20.1 2825.1 1
14 11 3 11 20.35 33.3 936.6 1


==> benchmark/results/v29_9Obj_9Bou/pathsOpt.txt <==
1 3.75 91
5 10109.9 92
3 2825.1 91
1 47.8 91
6 6.4 92
1 7.6 91
6 525.85 92
8 174.85 92
6 369.9 92
4 3939.35 92
3 936.6 91
2 42.95 91
2 1 91
2 188.45 91
2 7.7 91
2 424.5 91
2 163.25 91
3 1799.9 92
2 165.4 91
2 111.8 91
4 660.05 92
1 412.15 91


==> benchmark/results/v29_9Obj_9Bou/peakMemory.txt <==
1 1 1 1176 715 402 40 1
2 4 1 222 192 192 1981 1
3 6 1 4052 3514 2450 38 1
4 22 1 150 151 152 963 1
5 12 2 5017 2629 723 1200 1
6 13 2 190 137 138 1031 1
7 14 2 141 141 141 1154 1
8 15 2 4551 3519 1683 305 1
9 16 2 290 282 283 2287 1
10 17 2 159 149 149 1162 1
11 19 2 224 214 215 1244 1
12 20 2 926 604 10280 57449 1
13 3 3 1045 1033 1319 210148 1
14 11 3 914 1068 1234 39067 1
15 18 3 4232 6914 11326 452302 2
16 10 4 3328 5392 8947 607871 2
17 21 4 17288 29652 56985 1132216 2
18 2 5 6186 7212 12326 8594654 2
19 5 6 125073 206208 585279 882949 2
20 7 6 92748 170073 447412 524355 2
21 9 6 65126 112714 272717 4936323 2
22 8 8 124174 231664 758434 1650789 2


==> benchmark/results/v29_9Obj_9Bou/peakMemoryNT.txt <==
1 1 1 1176 715 402 40 1
2 4 1 222 192 192 1981 1
3 6 1 4052 3514 2450 38 1
4 22 1 150 151 152 963 1
5 12 2 5017 2629 723 1200 1
6 13 2 190 137 138 1031 1
7 14 2 141 141 141 1154 1
8 15 2 4551 3519 1683 305 1
9 16 2 290 282 283 2287 1
10 17 2 159 149 149 1162 1
11 19 2 224 214 215 1244 1
12 20 2 926 604 10280 57449 1
13 3 3 1045 1033 1319 210148 1
14 11 3 914 1068 1234 39067 1


==> benchmark/results/v29_9Obj_9Bou/peakMemoryOpt.txt <==
1 69 91
5 345547.45 92
3 55028.45 91
1 718.95 91
6 136142.9 92
1 54 91
6 229923.75 92
8 183016.75 92
6 455668.65 92
4 180070.75 92
3 7744.15 91
2 811.5 91
2 923.2 91
2 757.15 91
2 319.85 91
2 1361.8 91
2 754.65 91
3 226561.45 92
2 805.55 91
2 7554.55 91
4 221932.75 92
1 795.4 91


==> benchmark/results/v29_9Obj_9Bou/strange.txt <==
series	config	queryF0	factor	precWei	cost	considW
1	1	10	1.5	1	1.68698806000225	Time Ener Prec  Core IO CPU Disc Late Buff 
1	3	18	1	1	1.32513519653098	Time Ener Prec  Core IO CPU Disc Late Buff 
1	3	19	1	1	1.926551898841	Time Ener Prec  Core IO CPU Disc Late Buff 
1	3	21	1	1	1.12001546531957	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	10	1	1	1.23802210450311	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	12	1	1	1.12730450256087	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	13	1	1	1.69309591603296	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	15	1	1	1.45436048843785	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	18	1	1	1.50853357645459	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	19	1	1	2.39422692251973	Time Ener Prec  Core IO CPU Disc Late Buff 
2	3	21	1	1	1.05076733606614	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	4	1.15	1	1.17082259758389	Time Ener Prec  Core IO CPU Disc Late Buff 
3	2	7	1.15	1	1.44769648116437	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	10	1	1	1.51333242418489	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	12	1	1	1.45748978311436	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	13	1	1	1.39993090442026	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	15	1	1	1.01745280717141	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
3	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	10	1	1	1.19893349925873	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	12	1	1	1.42396302160127	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	13	1	1	1.7674041083241	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	14	1	1	1.11699217231624	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	15	1	1	2.00943028754815	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	18	1	1	1.5701636143038	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	19	1	1	1.46497173344168	Time Ener Prec  Core IO CPU Disc Late Buff 
4	3	21	1	1	1.04182197340759	Time Ener Prec  Core IO CPU Disc Late Buff 
5	2	7	1.15	1	1.93774236675606	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	10	1	1	1.24029287680205	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	12	1	1	1.33344834316202	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	13	1	1	1.31568537778386	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	14	1	1	1.22605350519268	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	15	1	1	1.68281250168344	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	16	1	1	2.90774186940649	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	18	1	1	1.57446771945332	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	19	1	1	1.46446100024691	Time Ener Prec  Core IO CPU Disc Late Buff 
5	3	21	1	1	1.05582095915093	Time Ener Prec  Core IO CPU Disc Late Buff 
6	2	7	1.15	1	1.74638226060239	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	1	1	1	1.36067997428899	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	10	1	1	1.66662180555523	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	12	1	1	1.70986839968041	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	13	1	1	1.49323614353088	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	15	1	1	1.01412862814761	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
6	3	21	1	1	1.16909075348724	Time Ener Prec  Core IO CPU Disc Late Buff 
7	2	7	1.15	1	1.6974626432661	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	10	1	1	1.78857875948355	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	12	1	1	1.36506406797975	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	13	1	1	2.05020001983937	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	15	1	1	1.01357088217226	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	18	1	1	2.90310123507096	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
7	3	21	1	1	1.24547273884897	Time Ener Prec  Core IO CPU Disc Late Buff 
8	2	7	1.15	1	1.38286899745737	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	1	1	1	1.20873575182848	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	10	1	1	2.08192394740712	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	12	1	1	1.75424581200489	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	13	1	1	2.2835364440091	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	15	1	1	1.01105045402105	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
8	3	21	1	1	1.11425599900138	Time Ener Prec  Core IO CPU Disc Late Buff 
9	1	10	1.5	1	1.61917415318947	Time Ener Prec  Core IO CPU Disc Late Buff 
9	2	7	1.15	1	1.3529755800005	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	12	1	1	1.44760818374593	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	13	1	1	1.57473121554242	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	15	1	1	2.25967628052879	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	18	1	1	2.10281286721891	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
9	3	21	1	1	1.1790461884865	Time Ener Prec  Core IO CPU Disc Late Buff 
10	2	7	1.15	1	1.41462388498882	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	10	1	1	1.5744752263539	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	11	1	1	1.02567990225869	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	12	1	1	1.41187054759533	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	13	1	1	2.11429398357277	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	15	1	1	2.06487966830958	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	18	1	1	2.91167157930521	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
10	3	21	1	1	1.19595187797312	Time Ener Prec  Core IO CPU Disc Late Buff 
11	2	7	1.15	1	1.72359008215266	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	2	1	1	1.23768830535407	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	10	1	1	1.32213162623707	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	12	1	1	1.28185943674775	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	13	1	1	1.70015151677941	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	15	1	1	1.71342492935242	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	18	1	1	1.98046520788357	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
11	3	21	1	1	2.05008926103198	Time Ener Prec  Core IO CPU Disc Late Buff 
12	1	10	1.5	1	1.5205705520318	Time Ener Prec  Core IO CPU Disc Late Buff 
12	3	2	1	1	1.42442972882783	Time Ener Prec  Core IO CPU Disc Late Buff 
12	3	19	1	1	1.46973717404961	Time Ener Prec  Core IO CPU Disc Late Buff 
12	3	21	1	1	1.0854440028924	Time Ener Prec  Core IO CPU Disc Late Buff 
13	2	7	1.15	1	1.68744457528827	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	2	1	1	1.30375227618669	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	10	1	1	1.7692241487731	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	12	1	1	1.76772042505732	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	13	1	1	1.74123808142762	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	15	1	1	1.01461448713716	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
13	3	21	1	1	1.11772496741272	Time Ener Prec  Core IO CPU Disc Late Buff 
14	0	6	2	1	2.4304787173422	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	2	1	1	1.23327833167802	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	10	1	1	1.05841602803516	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	11	1	1	1.1034665533184	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	12	1	1	1.1174341350039	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	13	1	1	1.18166023945903	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	15	1	1	1.28471935158887	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	18	1	1	1.1362936350806	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	19	1	1	1.93148809391874	Time Ener Prec  Core IO CPU Disc Late Buff 
14	3	21	1	1	1.12229782224592	Time Ener Prec  Core IO CPU Disc Late Buff 
15	0	6	2	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	2	1	1	1.15635887376778	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	10	1	1	1.49404498887213	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	12	1	1	1.08621053738275	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	13	1	1	1.35219348056095	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	15	1	1	1.27752688629433	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	18	1	1	1.31241095745609	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	19	1	1	1.94209327428604	Time Ener Prec  Core IO CPU Disc Late Buff 
15	3	21	1	1	1.08395999409254	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	10	1	1	1.22539505624806	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	12	1	1	1.45529506820489	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	13	1	1	1.5926383400017	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	15	1	1	2.29356169136527	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	18	1	1	2.04904688300434	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
16	3	21	1	1	1.06054267907517	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	10	1	1	1.24301623838474	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	12	1	1	1.14433064436349	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	13	1	1	1.55447035668348	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	15	1	1	1.42911953426247	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	18	1	1	1.28036290216556	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	19	1	1	2.39628123828328	Time Ener Prec  Core IO CPU Disc Late Buff 
17	3	21	1	1	1.14882931382368	Time Ener Prec  Core IO CPU Disc Late Buff 
18	2	7	1.15	1	1.30286323946992	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	10	1	1	1.77449120854279	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	12	1	1	1.69081006347179	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	13	1	1	2.27525846672081	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	15	1	1	1.00924197023488	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	18	1	1	2.50688989259489	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
18	3	21	1	1	1.15575525915287	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	10	1	1	1.69070842151424	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	12	1	1	1.39222541389703	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	13	1	1	2.05938839695964	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	15	1	1	1.01524305270388	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	18	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
19	3	21	1	1	1.06995442329764	Time Ener Prec  Core IO CPU Disc Late Buff 
20	2	7	1.15	1	1.64008412352989	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	10	1	1	1.20840313292801	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	12	1	1	1.23424696608791	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	13	1	1	1.21998260031041	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	15	1	1	1.60569773280245	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	16	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	18	1	1	2.81009420128741	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	19	1	1	3	Time Ener Prec  Core IO CPU Disc Late Buff 
20	3	21	1	1	1.04319373238314	Time Ener Prec  Core IO CPU Disc Late Buff 


==> benchmark/results/v29_9Obj_9Bou/time.txt <==
1 1 1 4.5 2.5 2.5 1 1
2 4 1 2 2 2 106 1
3 6 1 11 9.5 7 1.5 1
4 22 1 1 1.5 2.5 56.5 1
5 12 2 35.5 19.5 6 78.5 1
6 13 2 1 1.5 1.5 80.5 1
7 14 2 1 2 1.5 92.5 1
8 15 2 21 17 10.5 5 1
9 16 2 2 2 2.5 186 1
10 17 2 1.5 1.5 1.5 89 1
11 19 2 2 1 1.5 82.5 1
12 20 2 10 6.5 134.5 16550.5 1
13 3 3 10 9.5 15 1684767.5 1
14 11 3 9.5 12.5 17 5655.5 1
15 18 3 36 68.5 122 9947090 2
16 10 4 42.5 71 136 7956427 2
17 21 4 259.5 500.5 1217.5 8940052 2
18 2 5 86 116 216 7195745 2
19 5 6 2078.5 3677 14134.5 8204223 2
20 7 6 1269 2389.5 8207 13277308.5 2
21 9 6 978.5 1799.5 5506.5 9186867 2
22 8 8 1684 3299 14040 7732514 2


==> benchmark/results/v29_9Obj_9Bou/timeNT.txt <==
1 1 1 4.5 2.5 2.5 1 1
2 4 1 2 2 2 106 1
3 6 1 11 9.5 7 1.5 1
4 22 1 1 1.5 2.5 56.5 1
5 12 2 35.5 19.5 6 78.5 1
6 13 2 1 1.5 1.5 80.5 1
7 14 2 1 2 1.5 92.5 1
8 15 2 21 17 10.5 5 1
9 16 2 2 2 2.5 186 1
10 17 2 1.5 1.5 1.5 89 1
11 19 2 2 1 1.5 82.5 1
12 20 2 10 6.5 134.5 16550.5 1
13 3 3 10 9.5 15 1684767.5 1
14 11 3 9.5 12.5 17 5655.5 1


==> benchmark/results/v29_9Obj_9Bou/timeOpt.txt <==
1 1 91
5 7195745 92
3 1684767.5 91
1 106 91
6 8204223 92
1 1.5 91
6 13277308.5 92
8 7732514 92
6 9186867 92
4 7956427 92
3 5655.5 91
2 78.5 91
2 80.5 91
2 92.5 91
2 5 91
2 186 91
2 89 91
3 9947090 92
2 82.5 91
2 16550.5 91
4 8940052 92
1 56.5 91


==> benchmark/results/v29_9Obj_9Bou/time_sums.txt <==
130480
239750
875260
1482959140


==> benchmark/results/v29_9Obj_9Bou/timeout_sums.txt <==
0
0
0
158


==> benchmark/results/v29_9Obj_9Bou/timeouts.txt <==
1 1 1 0 0 0 0 1
2 4 1 0 0 0 0 1
3 6 1 0 0 0 0 1
4 22 1 0 0 0 0 1
5 12 2 0 0 0 0 1
6 13 2 0 0 0 0 1
7 14 2 0 0 0 0 1
8 15 2 0 0 0 0 1
9 16 2 0 0 0 0 1
10 17 2 0 0 0 0 1
11 19 2 0 0 0 0 1
12 20 2 0 0 0 0 1
13 3 3 0 0 0 0 1
14 11 3 0 0 0 0 1
15 18 3 0 0 0 100 2
16 10 4 0 0 0 100 2
17 21 4 0 0 0 100 2
18 2 5 0 0 0 90 2
19 5 6 0 0 0 100 2
20 7 6 0 0 0 100 2
21 9 6 0 0 0 100 2
22 8 8 0 0 0 100 2


==> figures/diagrams/coarse.txt <==
x	y
0.5	3.2
1.3	2
4	1.4

==> figures/diagrams/fine.txt <==
x	y
0.5	3.2
1.3	2
3.2	1.1


==> figures/diagrams/pareto.txt <==
x	y
0.5	3
1.3	2
3	1


==> figures/diagrams/points.txt <==
x	y
3	2.5



==> figures/diagrams/tpch5_c125_LBT_points.dat <==
0.937500 4173613.000000 308857.547021
0.999756 2080218.000000 182847.573295
0.000000 4173333.000000 2492992.503348
0.999756 1427762.727417 183184.937698
0.437500 2955210.000000 3889029.511367
0.999023 714165.750000 613340.016044
0.500000 4173333.000000 1304490.267353
0.625000 4173333.000000 1224845.911209
0.250000 4173333.000000 1917378.683602
0.437500 4173333.000000 1720771.041813
0.937500 731727.937500 9512728.728054
0.750000 4194584.000000 690829.219557
0.894531 4194485.500000 557080.144384
0.750000 2497472.000000 2915217.268541
0.500000 3124757.000000 1848009.376874
0.250000 3124757.000000 2337475.606811
0.937500 1759332.937500 2727843.382178
0.875000 2276181.000000 2780334.141937
0.625000 2676181.000000 3232513.072579
0.500000 2876181.000000 3288708.387884
0.812500 2376391.000000 2856859.341329
0.500000 3103786.000000 1928855.253017
0.250000 3103786.000000 2445234.933876
0.875000 3124897.000000 1080902.170021
0.812500 3124967.000000 1108182.600155
0.750000 3125037.000000 1180181.728148
0.937500 2708188.937500 323437.889825
0.875000 4194584.000000 496499.534383
0.812500 4194584.000000 589320.038913
0.937500 2707940.937500 371319.801155
0.625000 5221909.000000 1171234.514867
0.937500 100000.000000 10391009.870361
0.875000 200000.000000 18742502.831973
0.437500 900000.000000 77203020.667003
0.625000 600000.000000 52148403.171544
0.500000 800000.000000 68850950.622892
0.812500 300210.000000 27093835.368428
0.750000 400320.000000 35402924.097696
0.996094 25008.000000 663449.536455
0.999023 1052613.000000 193390.602411
0.750000 1448896.000000 6654897.653813
0.937500 2055530.000000 1764890.016777
0.937500 1127605.000000 3606124.524485
0.875000 1227605.000000 4614207.236653
0.437500 1927605.000000 11828494.038374
0.625000 1627605.000000 8859923.247953
0.500000 1827605.000000 10797314.069736
0.812500 1327815.000000 5644649.697635
0.500000 2055210.000000 9437460.934869
0.875000 2076321.000000 2914775.264736
0.812500 2076391.000000 3895972.956461
0.750000 2076461.000000 4919862.113420
0.937500 2076461.000000 1201719.032133
0.875000 2055226.000000 4072002.242592
0.812500 2055234.000000 5075001.995723
0.750000 2055242.000000 5977499.607604
0.875000 2076197.000000 3311942.651132
0.812500 2076205.000000 4248539.208481
0.750000 2076213.000000 5253333.636769
0.000000 3104066.000000 2830037.533873
0.996094 1030098.187256 573203.131906
0.984375 414473.496094 2630828.862589
0.812500 4194336.000000 624182.279026
0.875000 6270485.000000 436184.643176
0.812500 6270485.000000 508637.435322
0.812500 5243240.000000 543347.965009
0.750000 6270485.000000 606720.318202
0.750000 5243240.000000 641430.847890
0.875000 5243240.000000 477655.144113
0.996094 951921.937256 656288.774462
0.937500 3756844.937500 315878.327334
0.937500 4784089.937500 269150.774342
0.996094 1027630.500000 626856.215900
0.984375 374990.500000 2860802.583873
0.937500 0.000000 14517173.506435
0.875000 0.000000 23905575.640677
0.812500 0.000000 33293977.774919
0.750000 0.000000 42682391.184242
0.984375 0.000000 7255316.786767
0.625000 0.000000 66587916.087884
0.500000 0.000000 85364731.365824
0.437500 0.000000 99881854.400848
0.250000 0.000000 128047071.547405
0.578125 0.000000 78537407.534504
0.000000 1027605.000000 37993328.053263
0.250000 1027605.000000 33785513.000196
0.500000 1027605.000000 29577697.444630
0.625000 2097176.000000 7839624.907050
0.937500 1027637.000000 6031690.532320
0.000000 2076213.000000 18224737.002469
0.437500 2076205.000000 11429711.172233
0.250000 2076213.000000 14345308.414273
0.625000 2076205.000000 8363246.252882
0.437500 1027629.000000 25726035.473473
0.250000 1027637.000000 28681592.367335
0.625000 1027629.000000 17995390.699373
0.500000 1027637.000000 19970229.924813
0.875000 1027621.000000 9339557.286851
0.812500 1027629.000000 10331445.304023
0.750000 1027637.000000 11323333.321196
0.000000 0.000000 152433659.414044
0.578125 2076362.500000 9209063.667916
0.750000 7319061.000000 588671.444514
0.937500 5832665.937500 268729.410201
0.998047 1578021.000000 492185.770853
0.998047 1591481.115234 272327.902620
0.894531 4174257.000000 831246.277786
0.997070 1578029.000000 492190.548625
0.997070 1591489.115234 272332.680393
0.000000 3082815.000000 8703415.103125
0.250000 2076181.000000 17776796.226550
0.750000 1027605.000000 26429808.204406
0.875000 1027605.000000 16738156.693188
0.996094 1578005.000000 492632.847472
0.996094 1591465.115234 272774.979240
0.000000 2055210.000000 23203579.943679
0.998047 2069481.852905 246414.713873
0.997070 2069491.852905 246415.483612
0.996094 2069505.852905 246416.269185
0.998047 1591876.852905 272324.348649
0.997070 1591886.852905 272325.118388
0.996094 1591900.852905 272325.903961
0.999512 2985654.389854 191377.496249
0.999268 2985664.389854 191377.739322
0.999023 2985678.389854 191377.984061


==> figures/diagrams/tpch5_c125_LBT_surface.dat <==
0	0	120205523.253287
0	813229	76716110.0360880
0	1626458	42027770.5893194
0	2439687	17775562.2726971
0	3252916	1626683.15716458
0	4066145	-10771686.1072818
0	4879374	-23239842.8072944
0	5692603	-35704128.3819163
0	6505832	-47987364.2199802
0	7319061	-60162853.2685408
0.111084000000000	0	107941690.573659
0.111084000000000	813229	70666832.9646207
0.111084000000000	1626458	39563131.4885369
0.111084000000000	2439687	16755617.8001869
0.111084000000000	3252916	1038193.94160004
0.111084000000000	4066145	-10559039.8624486
0.111084000000000	4879374	-20849109.5202373
0.111084000000000	5692603	-30813449.4039841
0.111084000000000	6505832	-40692131.0011838
0.111084000000000	7319061	-50549092.4259431
0.222168000000000	0	99124497.3171658
0.222168000000000	813229	63505976.8040120
0.222168000000000	1626458	35253456.1013638
0.222168000000000	2439687	14534248.7466831
0.222168000000000	3252916	484766.444677743
0.222168000000000	4066145	-9321565.99187428
0.222168000000000	4879374	-17815148.4841247
0.222168000000000	5692603	-25672288.8678298
0.222168000000000	6505832	-33362453.9399389
0.222168000000000	7319061	-41043078.3728487
0.333252000000000	0	91029426.7739899
0.333252000000000	813229	58168086.9432954
0.333252000000000	1626458	30584837.7541600
0.333252000000000	2439687	11673832.3484467
0.333252000000000	3252916	-155411.481906869
0.333252000000000	4066145	-7866028.40587759
0.333252000000000	4879374	-14236094.8346245
0.333252000000000	5692603	-20206298.5886193
0.333252000000000	6505832	-26006107.1354634
0.333252000000000	7319061	-31774278.0712012
0.444336000000000	0	82381213.4179066
0.444336000000000	813229	51547317.9944200
0.444336000000000	1626458	25455068.9597422
0.444336000000000	2439687	8642594.86138543
0.444336000000000	3252916	-643531.191156033
0.444336000000000	4066145	-5916996.14885961
0.444336000000000	4879374	-10416924.7462116
0.444336000000000	5692603	-14653162.5060714
0.444336000000000	6505832	-18778758.7201722
0.444336000000000	7319061	-22881699.1221437
0.555420000000000	0	69970367.2443629
0.555420000000000	813229	42624818.8103462
0.555420000000000	1626458	19943574.9945532
0.555420000000000	2439687	5967203.74051520
0.555420000000000	3252916	-988354.108681104
0.555420000000000	4066145	-4312523.55953432
0.555420000000000	4879374	-6787084.14758442
0.555420000000000	5692603	-9341274.43146112
0.555420000000000	6505832	-11943196.8114190
0.555420000000000	7319061	-14535986.7379253
0.666504000000000	0	53773764.4798446
0.666504000000000	813229	32196106.0230123
0.666504000000000	1626458	14570109.5673512
0.666504000000000	2439687	3950483.91293282
0.666504000000000	3252916	-967087.017883135
0.666504000000000	4066145	-2781374.67303803
0.666504000000000	4879374	-3714520.41747527
0.666504000000000	5692603	-4664091.73416789
0.666504000000000	6505832	-5827539.44805734
0.666504000000000	7319061	-6930441.94292457
0.777588000000000	0	36293343.9119453
0.777588000000000	813229	21251966.8147129
0.777588000000000	1626458	9260568.65112436
0.777588000000000	2439687	2351123.12803878
0.777588000000000	3252916	-574889.844526657
0.777588000000000	4066145	-1290893.38147508
0.777588000000000	4879374	-1277002.41231271
0.777588000000000	5692603	-1040038.73335828
0.777588000000000	6505832	-693907.665956393
0.777588000000000	7319061	-267498.214971651
0.888672000000000	0	19010100.4516842
0.888672000000000	813229	10931551.4004227
0.888672000000000	1626458	4516299.13780800
0.888672000000000	2439687	1049416.60368892
0.888672000000000	3252916	-150763.630122122
0.888672000000000	4066145	-27614.9196707548
0.888672000000000	4879374	712908.669594481
0.888672000000000	5692603	1887594.23370737
0.888672000000000	6505832	3530544.33425586
0.888672000000000	7319061	5426851.89926847
0.999756000000000	0	1801745.62527124
0.999756000000000	813229	637059.099014970
0.999756000000000	1626458	-48192.8786057714
0.999756000000000	2439687	-187989.192287340
0.999756000000000	3252916	210130.799521073
0.999756000000000	4066145	1126311.70366672
0.999756000000000	4879374	2612934.31643876
0.999756000000000	5692603	4769306.86983633
0.999756000000000	6505832	7587636.36704812
0.999756000000000	7319061	10763583.9388843

==> figures/diagrams/tpch5_c2_LBT_points.dat <==
0.250000 4173333.000000 2051542.628128
0.250000 3103786.000000 3680421.272695
0.625000 4173333.000000 1306957.182563
0.812500 2397152.000000 2989118.623447
0.500000 3124757.000000 1930120.648228
0.625000 2676181.000000 3232513.072579
0.859375 5243160.000000 604559.437069
0.812500 300000.000000 27093976.239209
0.625000 600000.000000 52148403.171544
0.500000 800000.000000 68851211.029559
0.996094 25008.000000 663449.548864
0.812500 1348576.000000 5776908.979753
0.812500 2097362.000000 3968943.024366
0.625000 1627605.000000 8859923.247953
0.812500 2076205.000000 4385288.648975
0.500000 4194336.000000 1610279.905123
0.812500 4194336.000000 647387.601389
0.812500 5243240.000000 546629.056259
0.000000 3124789.000000 3201888.611384
0.250000 3124789.000000 2890283.483787
0.000000 4173693.000000 2764415.274668
0.999756 1546211.437500 180640.087638
0.996094 374990.500000 624897.414188
0.937500 0.000000 14517173.506435
0.812500 0.000000 33293977.774919
0.984375 0.000000 7255316.802808
0.625000 0.000000 66587916.087884
0.500000 0.000000 85364731.365824
0.250000 0.000000 128047071.547405
0.000000 0.000000 171344460.900437
0.937500 8.000000 14508809.719195
0.812500 24.000000 33285763.179412
0.750000 0.000000 42849466.161818
0.250000 1027605.000000 34100928.737175
0.500000 1027605.000000 29788214.944943
0.999023 518606.437500 194487.561635
0.812500 1027605.000000 10451880.275508
0.812500 2097176.000000 4276750.434493
0.000000 2076213.000000 18943744.531708
0.250000 2076213.000000 14809430.910699
0.625000 2076205.000000 8710719.649757
0.500000 2076213.000000 10694494.909571
0.250000 1027637.000000 29697084.114991
0.625000 1027629.000000 18715578.248123
0.500000 1027637.000000 20726161.611063
0.000000 1027637.000000 42630815.392453
0.999756 768760.667953 180903.350057
0.999512 1518760.667953 184270.525146
0.999268 1567336.667953 190928.238107
0.000000 4173365.000000 3194645.292038
0.992188 1028021.000000 6274400.141039
0.998047 1578021.000000 503589.416894
0.998047 1591481.115234 283731.548661
0.988281 1028029.000000 6274419.049631
0.997070 1578029.000000 503594.194667
0.859375 3146952.000000 1236372.054445
0.997070 1591489.115234 283736.326434
0.000000 2055210.000000 34369162.232765
0.000000 2076181.000000 26018160.937291
0.500000 2076181.000000 13648639.363485
0.250000 2076181.000000 19418466.110029
0.000000 3124757.000000 3894160.691774
0.000000 1027605.000000 103113951.334909
0.984375 1028005.000000 6276188.972519
0.996094 1578005.000000 504036.493514
0.812500 3146928.000000 1257613.796603
0.996094 1591465.115234 284178.625281
0.992188 1034472.802734 6274388.591174
0.988281 1034482.802734 6274391.524247
0.984375 1034496.802734 6274394.458987
0.992188 1249834.646484 5103944.353485
0.988281 1249844.646484 5103947.286558
0.984375 1249858.646484 5103950.221297
0.812500 4077171.593750 1236952.925487
0.998047 1591876.852905 283727.994690
0.997070 1591886.852905 283728.764430
0.996094 1591900.852905 283729.550003


==> figures/diagrams/tpch5_c2_LBT_surface.dat <==
0	0	154573078.050982
0	582582.222222222	108483088.135760
0	1165164.44444444	68588471.0226096
0	1747746.66666667	38698207.6416541
0	2330328.88888889	18418059.5615957
0	2912911.11111111	6623072.90363580
0	3495493.33333333	1093587.07283734
0	4078075.55555556	-1069274.69643654
0	4660657.77777778	-3403597.76106268
0	5243240	-5967772.09418067
0.111084000000000	0	132976761.565644
0.111084000000000	582582.222222222	93022113.0889591
0.111084000000000	1165164.44444444	58359401.5987184
0.111084000000000	1747746.66666667	32718230.6876380
0.111084000000000	2330328.88888889	15682624.0031957
0.111084000000000	2912911.11111111	5597526.95825951
0.111084000000000	3495493.33333333	380787.442119736
0.111084000000000	4078075.55555556	-2205003.12336224
0.111084000000000	4660657.77777778	-4149140.23413648
0.111084000000000	5243240	-6066625.46382641
0.222168000000000	0	114920408.269500
0.222168000000000	582582.222222222	78541059.4523315
0.222168000000000	1165164.44444444	47778658.9438154
0.222168000000000	1747746.66666667	26793792.0504512
0.222168000000000	2330328.88888889	12863458.4514744
0.222168000000000	2912911.11111111	4465027.31031577
0.222168000000000	3495493.33333333	-142106.875503328
0.222168000000000	4078075.55555556	-2518785.29419342
0.222168000000000	4660657.77777778	-4340096.14175490
0.222168000000000	5243240	-5935627.56498029
0.333252000000000	0	98652044.3653009
0.333252000000000	582582.222222222	67582182.0297772
0.333252000000000	1165164.44444444	40640149.7721279
0.333252000000000	1747746.66666667	22219508.2815329
0.333252000000000	2330328.88888889	10303930.4366879
0.333252000000000	2912911.11111111	3273876.72466617
0.333252000000000	3495493.33333333	-533303.649125935
0.333252000000000	4078075.55555556	-2562968.87516211
0.333252000000000	4660657.77777778	-4010228.61100172
0.333252000000000	5243240	-5371579.01023478
0.444336000000000	0	84286536.9196689
0.444336000000000	582582.222222222	58291261.5797148
0.444336000000000	1165164.44444444	34894784.0934200
0.444336000000000	1747746.66666667	18489657.9169997
0.444336000000000	2330328.88888889	8134435.64392191
0.444336000000000	2912911.11111111	2287210.60863928
0.444336000000000	3495493.33333333	-686885.028004384
0.444336000000000	4078075.55555556	-2139381.36690346
0.444336000000000	4660657.77777778	-3297109.49141716
0.444336000000000	5243240	-4397059.83651839
0.555420000000000	0	70312830.6262674
0.555420000000000	582582.222222222	48548348.2492574
0.555420000000000	1165164.44444444	28692068.7059055
0.555420000000000	1747746.66666667	14701731.8845915
0.555420000000000	2330328.88888889	6183835.53646060
0.555420000000000	2912911.11111111	1550871.76544390
0.555420000000000	3495493.33333333	-598588.939416212
0.555420000000000	4078075.55555556	-1505035.07136152
0.555420000000000	4660657.77777778	-2291605.03295159
0.555420000000000	5243240	-3120559.41736621
0.666504000000000	0	54961146.6201661
0.666504000000000	582582.222222222	37754251.3489398
0.666504000000000	1165164.44444444	21837861.1547012
0.666504000000000	1747746.66666667	10805651.2558568
0.666504000000000	2330328.88888889	4410107.74778714
0.666504000000000	2912911.11111111	1057162.70150488
0.666504000000000	3495493.33333333	-388852.328174120
0.666504000000000	4078075.55555556	-867481.629074816
0.666504000000000	4660657.77777778	-1263794.14111580
0.666504000000000	5243240	-1708344.90572579
0.777588000000000	0	38181515.3387899
0.777588000000000	582582.222222222	25886031.3414067
0.777588000000000	1165164.44444444	14847306.5560346
0.777588000000000	1747746.66666667	7346423.28649061
0.777588000000000	2330328.88888889	2907117.23598306
0.777588000000000	2912911.11111111	700762.501933889
0.777588000000000	3495493.33333333	-127970.645691701
0.777588000000000	4078075.55555556	-229683.780495679
0.777588000000000	4660657.77777778	-272680.454659608
0.777588000000000	5243240	-284299.031720133
0.888672000000000	0	20847552.4233743
0.888672000000000	582582.222222222	14369773.5894833
0.888672000000000	1165164.44444444	8494048.33071616
0.888672000000000	1747746.66666667	3931876.39521134
0.888672000000000	2330328.88888889	1331239.70100446
0.888672000000000	2912911.11111111	231978.392694783
0.888672000000000	3495493.33333333	59285.3087110687
0.888672000000000	4078075.55555556	316522.184337235
0.888672000000000	4660657.77777778	679079.953152931
0.888672000000000	5243240	1075933.72709677
0.999756000000000	0	2917394.39281228
0.999756000000000	582582.222222222	2788833.29540867
0.999756000000000	1165164.44444444	2761342.61511363
0.999756000000000	1747746.66666667	499678.508182681
0.999756000000000	2330328.88888889	-370679.588903313
0.999756000000000	2912911.11111111	-369580.426636790
0.999756000000000	3495493.33333333	109168.999418986
0.999756000000000	4078075.55555556	804536.403793215
0.999756000000000	4660657.77777778	1592861.76470995
0.999756000000000	5243240	2408676.80577018
